When Reranking Hurts: Uncertainty-Based Gating for Few-Shot Reranking

Few-shot selection typically assumes that reranking retrieved examples always improves performance. We challenge this view by identifying that the expensive reranking step can in fact degrade performance. Instead, we propose \emph{Training-Free Gated Reranking}, which decides whether to rerank the few-shot examples based on the model's uncertainty. Extensive experiments across 8 LLMs, covering 7 NLU datasets and 18 MT domain-direction combinations, demonstrate that our approach reduces average computational costs by approximately 20\% for MT and 54\% for NLU at a calibrated operating point, while matching the performance of full reranking. These findings indicate that higher computational cost does not guarantee better performance, and that reranking is most beneficial when targeted at high-uncertainty instances.

==> graphs/CohereLabs_aya-expanse-8b_graph_data.csv <==
savings_percent,mean,min,max,mean_smooth,min_smooth,max_smooth
-10,-0.14881542082884644,-0.2976308416576929,0.0,-0.09258264958336213,-0.19471015220806348,0.00010966457958189132
-9,0.0,0.0,0.0,-0.06097649247221294,-0.1714385809836216,0.05566999866140639
-8,-0.016046224231102864,-0.08065823606723936,0.0018106064954150805,-0.02937033536106379,-0.14816700975917982,0.11123033274323084
-7,0.017589207055461766,-0.36254597107096703,0.5530787736232335,0.033877921460163544,-0.13166439140045413,0.2724555981060538
-6,0.00042076119916857217,0.0,0.0012622835975057165,0.06227004329036226,-0.10327226957025544,0.3008477199362525
-4,0.16742586327729028,-0.21511774986406443,0.8061263268141148,0.08193577339132697,-0.15525443345355222,0.36947301899421847
-3,0.14196060915099357,0.14196060915099357,0.14196060915099357,0.13327685563543787,-0.19924531958871888,0.5414032428898116
-2,0.08228242627372076,-0.34056905548372335,0.34493710178524495,0.13893312665718363,-0.2279113078862765,0.6095200449699657
-1,0.27429461827601626,-0.5825004017468004,1.4127298931011991,0.2535624750141239,-0.06599853699783834,0.6138975190475121
1,0.02870211630789738,-0.14332994148778805,0.3418462939982768,0.2723085054674034,-0.20029352910341003,0.8295221163017463
2,0.7405726050619915,0.5944461045781265,0.8280136972018465,0.2668150872100852,-0.27387097878172795,0.9911068988848264
3,0.23569076141739126,-0.5295143513768652,1.2200835954221652,0.2072382182734881,-0.22681591455928726,0.7515354248084916
4,0.05481533498712974,-0.7084563038753132,1.1528610147006453,0.24445083877525664,-0.29584217868967894,0.8102014994811488
5,-0.023589726406969318,-0.34722508063459673,0.21487252271952523,0.09226672563989284,-0.5078630438543708,0.7580498781074195
6,0.21476521881674038,-0.4884612621397462,0.6351766673615633,0.09055454269549085,-0.47566091629265295,0.7717806428360883
7,-0.02034796061482778,-0.4656582212453331,0.5672555903331994,0.06611586776406671,-0.4511855141674834,0.7463859636151192
8,0.22712984669538133,-0.3685037135682759,1.288737419065508,0.1768995825290866,-0.2756747285569381,0.8094772285548402
9,-0.06737803966999102,-0.5860792932494655,1.025887618595801,0.11059845243092248,-0.3193858026315349,0.8707334129582391
10,0.5303288474181302,0.5303288474181302,0.5303288474181302,0.15897498574716967,-0.3268238454499939,1.0286640978574944
11,-0.11674043167408026,-0.7070166325127305,0.9414575893785584,0.05875689002980457,-0.3992882019678039,0.8456585500926375
12,0.22153470596640812,-0.502848435337628,1.3569090148294753,0.13187507760754977,-0.4635036621168199,0.9158659235346172
13,-0.27396063189144415,-0.730825496157326,0.3737096802412232,0.04327993385519477,-0.7606581847788224,1.0592625376436482
14,0.298212898218735,-0.9071565939945458,1.376924485805699,0.00931843003972889,-0.7494130396961627,0.9231948684197125
16,0.08735312865635521,-0.9554437658918825,1.2473119179632854,0.010594364614861615,-0.8332054760024878,0.8980091711745175
17,-0.2865479507514097,-0.6507909070994322,0.26111924325888053,0.06572919076330214,-0.6866976770008708,0.8236099348964246
18,0.22791437884207175,-0.921810616869253,1.2309805286035005,0.009675952001279887,-0.7213825597295489,0.8882319581399911
19,0.0017134988507586171,0.0017134988507586171,0.0017134988507586171,0.007071576990932457,-0.6716920750846535,0.759198577187081
20,0.01794670440862356,-1.080581007637936,1.7000346020235313,0.06127104937738243,-0.7771777062986246,0.9664685327116549
21,0.07433125360461809,-0.706991342667405,0.6021450131987347,0.15609284869070214,-0.6464015215717009,1.0695930225206653
22,-0.015550588819159794,-1.178219063169288,1.2974690208817496,0.0976653762843283,-0.8737212554956015,1.2346855418336136
23,0.7020233754086703,-0.2679296932346353,1.7466029776485537,0.1450254828531163,-0.8063172807610383,1.1146152119843793
24,-0.2904238631811107,-1.1348851707687444,0.8271760954155,0.17012202442808053,-0.7100650649966137,1.1932054989227296
25,0.25474723725256376,-0.7435611339651192,1.0996829527773595,0.22184755976582318,-0.643299225375489,1.3043747932467222
26,0.19981396147943928,-0.22573026384528225,0.9950964478904869,0.007211490250208688,-0.8166027994481722,1.1015693334867738
27,0.24307708786955337,-0.8443898650636645,1.8533154925017121,0.14384003657321515,-0.707446762934623,1.2035724223356192
28,-0.3711569721694023,-1.134447563598051,0.7325756788488113,0.11595103458362475,-0.6042597678979498,1.1418197786784305
29,0.3927188684339218,-0.5891049882009989,1.3371915396597271,0.055963687060023214,-0.7705659275635405,1.3527473753553005
30,0.11530222730461187,-0.22762615878175294,0.790919734491417,-0.030566580052121102,-0.8540894468002287,1.2284080231116923
31,-0.1001227761385686,-1.0572610621732357,2.0497344312748362,0.10843540853412041,-0.653104608123199,1.2373387496892327
32,-0.18957424769116832,-1.262007461247106,1.231618731283671,0.08621905774158013,-0.7122241437513575,1.4098539436855417
33,0.3238529707618054,-0.12952337021290228,0.7772293117365131,-0.039225863829627255,-0.9292573266790647,1.3868431645466397
34,0.2816371144712204,-0.8847026663417912,2.1997675096412714,-0.03268877603325134,-0.915132132346463,1.1834169133596764
35,-0.5119223805514254,-1.3127920734202891,0.6758658387969079,0.10117804626335328,-0.7077347410782494,1.4108346911424017
36,-0.06743733715668894,-0.9866350905102274,1.0326031753400193,-0.17921317450739477,-0.9272201237085749,1.0695376322312309
37,0.4797598637918551,-0.2250205049060376,2.3687076201972976,-0.3097193473471142,-1.0543997196361363,0.8703410702169248
38,-1.0781031330919353,-1.2269502833645296,-0.9292559828193409,-0.2632952197326246,-0.847801653447874,0.6792075539617477
39,-0.3708937497273771,-1.5206006459795989,1.2037846995697403,-0.13683254458098987,-0.7512912868384483,0.9199228959942108
40,-0.27980174247897704,-0.27980174247897704,-0.27980174247897704,-0.41408873028795423,-1.0510888721120706,0.520112955709458
41,0.5648760386014847,-0.5040832574630987,2.236179885502336,-0.19912432408464673,-0.9513821914994826,0.9926697918931375
42,-0.9065210647429669,-1.7240084312741502,0.369657918773533,-0.08087147368574153,-0.7365170757533442,1.1001185589680527
43,-0.0032811020753974905,-0.7284168803015895,1.4335281980990564,-0.29849464236840073,-1.078572471534141,1.1539097768770965
44,0.220370502267149,-0.4462750672489066,1.7410285349443155,-0.464356079725607,-1.2957901384409776,1.0070810596882
45,-1.3679175858922732,-1.9900787213829614,-0.010845652933757449,-0.32247150750978154,-1.060758816450412,0.9640805587322216
46,-0.2644311481845466,-1.590171591997282,1.5020362995578531,-0.3090966487694242,-1.0842853640265822,0.94176584265241
47,-0.1970982036638396,-0.5488518213213213,0.15465541399364208,-0.5384447802416022,-1.4247705564733366,0.7377745764210614
48,0.06359319162638892,-0.8460496181824404,1.3219546176999977,-0.11804841180319599,-1.0092865250085767,1.0161011223395484
49,-0.9263701550937413,-2.1487010294826794,0.7210722037875721,-0.1128424144826059,-0.9072473069579678,0.8878672866650994
50,0.7340642562997586,0.08734143594083814,1.380787076658679,-0.3333603363772223,-1.2397524028115243,0.8818798652544019
51,-0.23840116158159594,-1.0799755017442367,0.860867121185607,-0.36524045772101893,-1.3165669015716364,0.8963976817352519
52,-1.299687813136922,-2.211377300589104,0.12471830694015401,-0.22765388464074815,-1.1508741256634478,0.91608760941039
53,-0.09580741509259419,-1.2301221119830024,1.3945437001042484,-0.6581552282096014,-1.5781923725734313,0.651600571809908
54,-0.23843728969238728,-1.3202371499417351,0.8195218421632624,-0.6340372559829828,-1.6217034717465744,0.7668280090286291
55,-1.4184424615445081,-2.0492497986090785,0.05835188865626896,-0.3911468137197685,-1.3420557969804698,0.891774167334761
56,-0.11781130044850259,-1.2975309976099534,1.4370043072792125,-0.6812470825637919,-1.532439777097637,0.6512295268573651
57,-0.08523560182085048,-0.8131389267585806,0.7494490984708138,-0.6736781381615218,-1.562951855494446,0.7798357952281172
58,-1.5463087593127116,-2.1820420125688393,0.19182049771726856,-0.4597551762924028,-1.3604993715092077,0.90395078681123
59,-0.2005925676810365,-1.4727975419257797,1.4625531840170225,-0.7757836093143102,-1.5375577288464437,0.5986491272237189
60,-0.34882765219891315,-1.0369873786828872,0.6789268465718336,-0.7737298203651016,-1.6897028648372454,0.7216254600438632
61,-1.6979534655580404,-2.1828227842961323,-0.08950399065834366,-0.5658986836432834,-1.4946652408862329,0.7601221179096733
62,-0.07496665707480758,-1.5738646067125897,1.3643307625715357,-0.8857992013522695,-1.7070565042858994,0.3997146906468796
63,-0.5071530757036201,-1.2068538928137778,0.3843037870463194,-0.8362492797297645,-1.839003939684687,0.48700142029844934
64,-1.8000951562259673,-2.534753858924112,-0.3394839522969469,-0.6679755937830782,-1.7656363588573836,0.5375774986730529
65,-0.10107804408638847,-1.696724555676825,1.1153604948296825,-1.0405905934240385,-1.9855119585323409,0.17862351836894685
66,-0.8565850358246081,-1.8159848801596161,0.16337640121467478,-0.9789392008945548,-2.1318525033901934,0.27029629166411034
67,-1.9380416552796098,-2.673242605087376,-0.43043913894899544,-0.8424893916167916,-2.077399042613771,0.36121214907489496
68,-0.1988961130562008,-1.9385566171030404,0.8426676535221371,-1.2280098208885568,-2.290183597396185,0.036577175854378835
69,-1.117846109837152,-2.2624865550419995,0.11509533475697643,-1.1249799581435427,-2.320709727385555,0.2305464313156375
70,-2.0286801904452143,-2.760647329588896,-0.5078143712728989,-1.010834364896563,-2.299662371627874,0.39838580033052806
71,-0.3414357220995379,-1.9686155301064645,1.1332226785209687,-1.2650354725655493,-2.4790736418675405,0.1852937578461515
72,-1.3673136890447104,-2.56800582629897,0.40875770612545725,-1.1679592007108408,-2.508213627173981,0.4171286536101737
73,-1.4699016514011332,-2.835612968301375,-0.2227925588997458,-1.0998085884806503,-2.4900066076803395,0.472608889216916
74,-0.6324647505636092,-2.4081864815742025,1.2742698135770878,-1.2979778384861107,-2.6811284396919244,0.4757336532739688
75,-1.687927129294262,-2.669612232120688,-0.2304131932391873,-1.245049495038519,-2.6552972056692212,0.4917134006904797
76,-1.33228197212684,-2.9242246901643907,1.1488464988062324,-1.301914828705213,-2.6459041639164367,0.4522793761545712
77,-1.1026719718067526,-2.4388496561854534,0.48865644320801166,-1.463603971519543,-2.768822532932922,0.335326431771006
78,-1.7542283197346016,-2.788647759537449,-0.4199626815792882,-1.4293904562413071,-2.8177572165006097,0.4459307920427706
79,-1.4409104646352613,-3.022778326656633,0.6895050916592619,-1.4949985227415412,-2.8325023102759523,0.30024168266602813
80,-1.516859552903082,-2.9142856499591256,0.3226086081196358,-1.5452253822838329,-2.79379522274741,0.08831794759185049
81,-1.66032230462801,-2.9979501590411033,0.42040095192251964,-1.5126564856541822,-2.8332852939069615,0.15342558058174494
82,-1.3538062695182105,-2.2453142185427413,-0.5709622321628768,-1.582754481533406,-2.8674804614638347,0.04551585561363777
83,-1.5913838365863484,-2.986098115335207,-0.09442451662981578,-1.6164110764786432,-2.917323819748572,-0.04805996843352435
84,-1.7914004440313804,-3.193754164441001,0.14995646681872618,-1.6503807783358688,-3.1272362115518195,-0.196561512235944
85,-1.6851425276292689,-3.163502441382811,-0.1452705121161751,-1.7624509449320547,-3.3501044658015893,-0.25332841908562603
86,-1.8301708139141382,-4.04751211805734,-0.32210676708957886,-1.9287378992482607,-3.8522079203607364,-0.28475193902303164
87,-1.9141571024991393,-3.35965548979159,-0.8547967664112869,-1.8800101894519878,-3.898217355178761,-0.3854735002648146
88,-2.4228186081673786,-5.496615388130943,-0.25154211631684387,-2.0793543800217185,-3.9862582784684513,-0.5572486196557972
89,-1.547761895050016,-3.4238013385311246,-0.35365133939018834,-2.2405304004783266,-4.424772676853531,-0.585792318854135
90,-2.681863480477923,-3.60370705783126,-1.0041461090710886,-2.2529687464389956,-4.50742297220859,-0.5951431662031179
91,-2.636050916197179,-6.240084109982744,-0.4648252630812681,-2.3881309677021116,-4.790245044997222,-0.6844588195393655
92,-1.9763488323024823,-3.7729069665668824,-0.901551003156201,-2.610890175776443,-4.6377963643753315,-1.1460401387456625
93,-3.09862971448296,-6.910725752074101,-0.6981203829980821,-2.65308694659377,-4.516430704102548,-1.5008520160074612
94,-2.661557935421674,-2.661557935421674,-2.661557935421674,-2.6952837174110984,-4.395065043829767,-1.8556638932692595


==> graphs/CohereLabs_c4ai-command-r7b-12-2024_graph_data.csv <==
savings_percent,mean,min,max,mean_smooth,min_smooth,max_smooth
-10,0.0,0.0,0.0,-0.04649134827717737,-0.20978956575317734,0.0036120825387231533
-8,-0.06540119070944458,-0.4578083349661121,0.0,0.00545275182255521,-0.14218233339690506,0.11006914426074917
-7,0.03167679886666571,0.0,0.15139157152727925,0.05739685192228777,-0.07457510104063292,0.21652620598277514
-6,0.18737749262055425,-0.04839832907071608,0.7979082995529331,0.0972674422946661,-0.17957835858344293,0.4140133003077648
-5,0.13333115883366353,0.13333115883366353,0.13333115883366353,0.21308710479158272,-0.073673493501862,0.6683237160055645
-4,0.1993529518618917,-0.5250162877140502,0.9874354716249485,0.2576303010178639,-0.04167447653694874,0.7078034967344239
-3,0.5136971217751386,0.0717159904417926,1.2715520784889986,0.305086623024991,-0.0837809970331588,0.8619095309997657
-2,0.2543927799980714,0.1599950848245664,0.3487904751715764,0.36246451093378634,-0.1533621861145704,1.03707281886847
-1,0.42465910265619006,-0.2589309315517665,1.5684384708796426,0.48790093663217227,0.033108888333333725,1.1333677813208476
0,0.42022059837764036,-0.2145747865733945,1.0091475981771842,0.0,0.0,0.0
1,0.8265350803538215,0.4073390845254707,1.4689102838868378,0.5685879897222632,-0.05400639337207399,1.497536041886389
2,0.7693433038935276,-0.1911730260787592,2.642352745376438,0.7137956117015408,0.08388628947426191,1.6210910785924828
3,0.4021818633301371,-0.012692307181920657,0.798831111111844,0.8966522197636162,0.1426329967764327,2.21297110042709
4,1.1506972125525778,0.43053248267991334,2.1862136544101114,0.7795736009207735,0.05115719666948927,2.008728432255181
5,1.3345036386880178,0.07915874993745953,3.9685477073502238,0.7631909272894453,0.1466357531009588,1.7058096792405406
6,0.24114198613960808,-0.0500399160092467,0.44769694302728946,1.2563483703107527,0.46617759053666635,2.546436816139215
7,0.6874299357368866,0.2862197560785887,1.1277589803032353,1.2863858929403462,0.5142707260816346,2.6655410146071965
8,2.8679690784366745,1.5850168799966171,5.001966795605217,1.144282678103927,0.48077106503992967,2.1438722605058516
9,1.300884825700545,0.6709981604047552,2.7817346467500204,1.4541602321252207,0.5409935038138538,3.0912053620382283
10,0.6239875645059221,-0.08833955527106534,1.3602039368434968,1.7532765628061386,0.634862584071439,3.472357447362105
11,1.7905297562460762,0.2510722778603735,5.184362450689175,1.342074930468836,0.3744639766794894,2.785312128485376
12,2.1830115891414774,0.7555651573665154,3.033519406922619,1.2242985941009779,0.2078876668210301,2.4883768185352046
13,0.8119609167501598,0.2830238430368683,1.5667402012215708,1.5367171643787776,0.29839122888920755,3.3153677084252067
14,0.7120031438612544,-0.16188338888754128,1.2970580969991645,1.5743827409592912,0.3401182339624293,2.9233103978702237
15,2.186080415894921,0.3641782550698222,5.4951583862935065,1.216025796425885,0.174680928433905,2.482358044066298
16,1.9788576391486452,0.4597073032264823,3.2240758979142603,1.3687945432153965,0.07782725546851099,3.39523818307536
17,0.3912268664744443,-0.07162137027610632,0.8287576379029878,1.6806881217686107,0.18282197999415184,3.793121993774472
18,1.5758046506977192,-0.20124452179010188,6.131140896266884,1.3910430965440894,0.17133869662392348,3.003706673510016
19,2.2714710366273247,0.3630902337406631,3.286477150494725,1.2104807160852085,0.15557508422979552,2.7202043842294388
20,0.7378552897723154,0.30676183821868036,1.5480817849712247,1.5981349292875668,0.04210799775724615,3.8105639562941804
21,1.0760457368542398,0.3808892412558425,1.8065644515113748,1.6228026415289354,0.18053684862002534,3.2257832254230587
22,2.3294979324862357,-0.6389568026388533,6.280555498226699,1.2666736514311785,0.12494716356571312,2.769410612821156
23,1.6991432119045633,0.4908997325237941,3.2072372419112747,1.4186403133351864,-0.1421275942885143,3.720054072769638
24,0.4908260861385397,0.08514180846910219,1.004614087485208,1.7333782362765777,0.014152319505798136,4.0584109581905725
25,1.497688599292354,-1.028611951052457,6.301299084713635,1.4064777506871404,0.13293476631042972,3.3557025810909833
26,2.649735351561197,1.1622888102274047,3.4983488786160484,1.28574809222656,0.08317316302927688,3.128903158911947
27,0.6949955045390499,-0.0450445686156952,2.767013612728753,1.516748352439917,-0.15232679730967585,4.177630081039515
28,1.095494919601661,0.24209171611802954,2.073240131016092,1.477624288136977,0.030966366562982434,3.6253040315073646
29,1.6458273872053235,-1.0923579932256615,6.248248698123056,1.170941206627639,-0.2004346310877868,3.4073545044600904
30,1.3020682777776544,-0.11214613168916536,3.5396688370528784,1.1896370578815354,-0.11653500797912861,3.182008050957926
31,1.1163199440145077,0.005283821973558547,2.4086012433796773,1.3418597765707254,-0.39932225077168837,3.9546385343277857
32,0.7884747608085315,0.3744535469275956,1.6402813452179306,1.2462598364560658,-0.20097665148800692,3.42307107710682
33,1.8566085130476107,-1.1718444978447695,5.936392547865388,1.2619847734211436,-0.10279689364590172,3.1878011694306334
34,1.167827686632026,-0.10062999680725417,3.5904114120182267,1.3060129013991784,-0.38080204890649305,3.8791825604171293
35,1.3806929626030437,0.37875265752136095,2.3633192986719496,1.5109992693543535,-0.5856587694267557,4.344681462918262
36,1.3364605839046813,-1.3847419543293986,5.865508198312154,1.330145648794813,-0.431522682521854,3.5930278033246843
37,1.813406600584407,-0.6498300556737173,3.9677758577235953,1.2272927524948196,-0.6309093552981675,3.3988248709469557
38,0.9523404102499079,-0.40116406332026133,2.178124249897501,1.3013301071190813,-0.8278372822651967,4.053018671645004
39,0.65356320513206,-1.0975633606888213,2.619396750129581,1.3619864257699432,-0.5482465412832551,3.631256567482597
40,1.7508797357243517,-0.6058869773137864,5.634288302162192,1.0299088871360924,-0.7263815573709369,3.2766857265965266
41,1.639742177158991,0.01321175058031066,3.7566976775001204,0.9733300029688294,-0.6570735980701361,3.2573093180035695
42,0.1530189074151528,-1.540505136112127,2.1949216532932416,1.1721110704963262,-0.5779201829283724,3.845025258502357
43,0.6694459894135921,-0.05462426681625754,2.081242206932714,1.0255261980318588,-0.6006156215373075,3.4208710919535354
44,1.6474685427695455,-0.7017962849800021,5.557976452623522,0.6910585458867635,-0.9568729356842148,2.8686320196100845
45,1.0179553734020135,-0.7193641703584621,3.5135174694180815,0.725319038384007,-0.813533856588393,2.724138185038588
46,-0.03259608356648606,-1.7680748201542265,0.9955023157828662,1.0285387059363251,-0.8370152775796964,3.334893421525342
47,0.32432136990137067,-0.8238097406330173,1.4724524804357586,0.7477583631782888,-1.086938812713491,2.5409307376355645
48,2.185544327175184,-0.1720313717727743,5.1350183893664845,0.5957774989797768,-1.0043208957381307,2.1467479696081426
49,0.24356682897936277,-1.9514139606489758,1.588163033174635,0.6568973815005759,-1.093308427524047,2.950797365929647
50,0.25805105240945314,-0.30627458548165976,1.5426036292809708,0.7894696433327673,-1.015721304359039,3.2807156565666675
51,0.27300332903750935,-2.213012479083809,5.01574929739039,0.35752767611168823,-1.1310731537223653,2.531120650301089
52,0.9871826790623278,-0.43587412480797677,3.122043933620861,0.14731727885201573,-1.1767940158521317,2.2794593287295934
53,0.025834491069788284,-0.7487906185894065,1.3870433580385901,0.35077065615670283,-1.342485759473698,2.87239570496764
54,-0.8074851573189998,-2.1800182712978087,0.32985642531715664,0.3305410401284763,-1.1468720886452206,2.102672437207472
55,1.2753179389328888,-1.1347333035894913,4.507285510471201,0.1428821436389935,-1.211313394019946,1.702418395605678
56,0.17185524889637668,-1.2349441249414208,1.1671329585895533,0.19899627457083857,-1.5144378758285644,2.2786342658959016
57,0.048888196614913414,-0.758080651681604,1.1207737256118904,0.43295380744464773,-1.3422731339183187,2.8341324273874404
58,0.30640514572901384,-2.2644130276324974,4.26812270948971,0.1247795340067592,-1.274356542727773,2.023002844563832
59,0.36230250705004646,-1.319194561746581,3.1073472327748526,-0.10178197574634207,-1.5333109998428696,1.940187479798254
60,-0.26555342825655426,-0.7951503476367628,0.4516375963531562,0.06980556210609394,-1.6197499597561489,2.532503681865106
61,-0.9609522998691299,-2.5297164105169037,0.7530561347616626,-0.1853505855116143,-1.4907929767216124,1.5694819289154982
62,0.9068258858770938,-1.1902754512480016,4.082354735946152,-0.4248247423288827,-1.7693183046928813,0.9958874308065631
63,-0.9693755923595276,-1.6196281124598138,-0.5469860552583303,-0.2438252999431285,-1.878342286632332,1.669452396294325
64,-0.8350682770362958,-2.711821201602926,0.23937474223017532,-0.2681594323932751,-1.7395006882158839,1.4207171003322785
65,0.6394437836722168,-1.3402702573340177,3.819462423791968,-0.6940244036768719,-2.1032314931588045,0.5697805371790892
66,-1.0826229621198629,-1.8355084184346615,-0.4906203450485699,-0.6609817470868746,-2.091343471940783,0.7303017041925453
67,-1.2224989705408909,-3.008929475962607,-0.17232807981979711,-0.37343930532408287,-1.917079804153253,1.4408483459187464
68,-0.804162309409541,-1.5601880063697062,0.25561977980895095,-0.7595385699897355,-2.2809242585804586,0.5889549143296255
69,0.6026439317776636,-1.8405028626652744,3.7921079508611815,-0.8740273836411165,-2.24483598096888,0.35606557726398586
70,-1.291052539656047,-3.159492529470046,-0.44000473415363744,-0.7346321698103968,-2.049108026265256,0.8901243557817986
71,-1.6550670303767685,-1.6550670303767685,-1.6550670303767685,-0.7371213185854206,-2.3862719108088797,1.5505449200388588
72,-0.5255229013872916,-2.030289702444486,2.497965812769267,-1.2378395469281847,-2.6011265554841114,0.689901079252591
73,-0.8166080532846605,-3.2460074290878245,3.5577226010942526,-1.0515373345168368,-2.334742621043661,1.2689343639570345
74,-1.9009472099361575,-2.914776086041435,-0.511111253070158,-0.949342551909796,-2.6994539375289497,2.2908523307459974
75,-0.35954147759930716,-1.8275728572677914,2.4551616893685804,-1.2394323085852945,-3.0030177852385753,1.6274116642681242
76,-1.1440931173415638,-3.478623612803212,3.4545228035680475,-1.1713425183417168,-2.7357054058258656,1.3928426618017948
77,-1.9759716847647852,-3.5481089409926154,-0.8192375196200996,-1.091971372515958,-2.916205358458753,2.0524912459492324
78,-0.47615910206677087,-1.9094455320242745,2.3848775887626057,-1.3401839737842827,-2.9418072123807812,1.30790599363359
79,-1.504091480807364,-3.817275849205875,2.7871316676670292,-1.4190954596700713,-2.9852047742391115,1.124130919305607
80,-1.6006044839409295,-1.9555821268779316,-1.2677645722096318,-1.5705769944472185,-3.0742131519597553,0.9953885670909471
81,-1.5386505467705083,-3.695611422094864,2.535647431928132,-1.6898329645271457,-3.271441208477657,1.0166109871442957
82,-2.733379358650521,-3.993150829595835,-1.4629492806933975,-1.7757130491958106,-3.355746287295263,0.8726193856171556
83,-1.0724389524664077,-2.8955858146137823,2.4909896890293473,-2.0667054667757485,-3.7991299245895895,0.7812306475500659
84,-1.9334919041506886,-4.238801243293904,2.067173660031328,-2.0907273193491305,-3.6784950664570424,0.4828263974538126
85,-3.055566571840619,-4.172500313349567,-1.7247082625450796,-1.8540656714489665,-3.630382794316496,1.1671910740581257
86,-1.6587598096374168,-3.092437131432129,1.0436261814468648,-2.4459440503463807,-4.0253956357522815,0.1974910654617998
87,-1.5500711191497027,-3.752589468893102,1.95887410232817,-2.481247685546836,-3.8255931951300246,-0.09688584440950851
88,-4.031830846953479,-4.870650021792713,-2.3575103539522844,-2.4480447782104027,-4.104961017569771,0.5935362199856343
89,-2.1100100801529638,-3.239789040182616,0.5952891106747864,-2.7845927801377606,-4.358943030270511,-0.0793195050262563
90,-2.8895520351584527,-5.569339425548297,1.7274020594306352,-3.003742388371535,-4.451903582824675,-0.5762906421060733
91,-3.34149981927421,-4.362347194935832,-2.320652443612589,-2.7179535690148615,-4.802886024807225,0.18837745820070026
92,-2.64581916031857,-4.217392231663921,-0.5259815830709152,-3.258410448532217,-5.117387112318649,-0.8931392594822049
93,-2.602886750170114,-6.6255622317054605,1.4658301475815843,-3.569097630138064,-5.192299626433897,-1.8224303077968633
94,-4.812294477739741,-4.812294477739741,-4.812294477739741,-3.879784811743912,-5.267212140549149,-2.751721356111521


==> graphs/Qwen_Qwen2.5-32B-Instruct_graph_data.csv <==
savings_percent,mean,min,max,mean_smooth,min_smooth,max_smooth
-7,-0.017810763728543327,-0.062490259792666446,0.006062159759551627,0.036875147806692425,0.02095787928856285,0.029948016493633108
-6,0.15534795408124205,0.15534795408124205,0.15534795408124205,0.05174675823757266,0.033874959811923386,0.06129592763281063
-5,-0.03469337669208658,-0.03469337669208658,-0.03469337669208658,0.06661836866845287,0.04679204033528393,0.09264383877198815
-4,0.19205352843034706,0.19205352843034706,0.19205352843034706,0.0485435851670364,0.037653156046692074,0.06979447057295268
-3,0.03819450125130532,-0.016257644350416312,0.14444892828088673,0.053780849996846083,0.030756493916133432,0.09301000751789622
-2,-0.10818468123562584,-0.10818468123562584,-0.10818468123562584,0.08742597268616376,-0.017352623337266875,0.24201554718372875
-1,0.1815342782302905,0.12086464342844888,0.2714256388059598,0.05050361237653188,-0.08675820751195625,0.2358783570897192
0,0.1335322367545019,-0.2752389629590882,0.7103343216370763,0.0,0.0,0.0
1,0.007441726882187555,-0.15497439244309988,0.16136757796029916,0.10997426778195671,-0.17244486901189718,0.41647096426564073
2,0.18154386200862638,-0.04247456059730431,0.543075341779434,0.12290621142195511,-0.20735024222727033,0.4909423868484995
3,0.04581923503417737,-0.5104010724884426,0.39615194114543506,0.11433139240436077,-0.18829354425159667,0.4131444140937883
4,0.24619399643028234,-0.05366222264841698,0.6437827517202531,0.2065698988540933,-0.11582190395112277,0.5720876657497638
5,0.09065814166653036,-0.17995547308071969,0.32134445786352056,0.2031917260006016,-0.17098952156961583,0.5505414907079422
6,0.46863425913085016,0.2073838090592696,0.9560838362401769,0.2085640412040747,-0.13865884873532125,0.5643084141660731
7,0.16465299774116798,-0.3183126486897696,0.43534446657032605,0.19700713084564508,-0.09176628815400366,0.474755525625642
8,0.0726808110515429,-0.34874770831696983,0.4649865584360896,0.24667018641478092,-0.03555605826973417,0.5940102905077729
9,0.18840944463813425,0.18080058025817117,0.19601830901809733,0.1669758747155802,-0.22107878487405247,0.5148704136248795
10,0.3389734195122095,0.10109567634062783,0.9176182822741754,0.15977508456416561,-0.16115824094822034,0.47577564060791017
11,0.07016270063484659,-0.7202298239623222,0.5603844518257096,0.21014156271051054,-0.1226327958971118,0.6126767192771935
12,0.12864904698409502,-0.018709929060608785,0.2398706014854794,0.20800230802369102,-0.3047669105562626,0.7485068881564234
13,0.3245132017832676,-0.15612048306142703,1.1494919517825064,0.14736691520522294,-0.4377973755035998,0.6477972990768207
14,0.17771317120403665,-0.7298699930375834,0.8751691534142471,0.2016771796760396,-0.33074270657523364,0.7929445335754168
15,0.03579645541986889,-0.5640566483960582,0.4140703368761621,0.22475327675727996,-0.46971803509850496,0.9378967796795417
16,0.34171402298893006,-0.18495647932049109,1.2861206243186893,0.18724620429010264,-0.5613825429340513,0.8298798467036487
17,0.24402953239029687,-0.7135865716769656,0.9646318320061041,0.20941773999506322,-0.480603037510478,0.9307960675812224
18,0.13697783944738087,-0.6144430222391588,0.6094072869030417,0.2470933725303469,-0.5557875533749411,1.0881897696997958
19,0.2885708497288397,-0.32597246591971657,1.3797502578021155,0.18453452594329373,-0.6454401245608807,0.921810680624779
20,0.22417461809628722,-0.9399792277183742,1.2010388474690297,0.1900253273421138,-0.5167830672895347,0.874598928910397
21,0.028919790053664084,-0.6332193352501893,0.45422517894360526,0.2332907955910445,-0.608425923696,1.088738373454438
22,0.27148353938439723,-0.07030128532023493,0.7285730734341944,0.225458815025202,-0.5224090408260877,0.8852804927544783
23,0.35330518069203454,-1.072657304271486,1.6801045096232468,0.20648905124547468,-0.5093345155329176,0.8100796766251156
24,0.24941094689962706,0.10411194842984497,0.36246085430231595,0.2683899830919583,-0.5310468999907603,1.090413674503164
25,0.12932579919765058,-0.8746066012525234,0.8250347668222163,0.24138013949609077,-0.52703374870619,1.0196560912549781
26,0.3384244492860821,-0.7417812575394028,1.855895168333848,0.16706647452754783,-0.5277642546821302,0.8138598667298539
27,0.13643432140505973,-0.05023552889738345,0.37478515719326516,0.2056989714256222,-0.6319396409450713,1.090098964381576
28,-0.018263144150680134,-1.0763098341511868,0.6511233869976247,0.221880635542627,-0.4221715162788543,0.9738004033421899
29,0.44257343138999905,-0.4167649828848604,1.7436563425609266,0.06580143176314338,-0.5006559387185776,0.659095059535038
30,0.2102341197826744,0.17423402207856153,0.2435419616252857,0.16859580452360334,-0.5293414692576721,0.9707972763898002
31,-0.4419715696113361,-1.1342033697380192,0.2823684492980879,0.1382304915445049,-0.4446289480642957,0.866468346216039
32,0.6504061852073596,-0.19366318159285675,1.9332962414670771,-0.015181162314359953,-0.5223637948904236,0.5729070021919364
33,-0.1700897090461722,-0.6527472281843041,0.1294787361288183,0.0005362261794645135,-0.8294868164836308,0.8854447513888051
34,-0.3244848379043254,-0.8054392170154998,0.27584962244041306,0.0556211210663785,-0.7909018110835486,0.9470584307320346
35,0.2888210622517967,-1.3613810858874744,1.8062307076096296,-0.19338018413135907,-0.9418743432354151,0.48976600258894054
36,-0.16654709517676608,-0.941278342737608,0.5904368460142357,-0.13281148869388126,-1.1361237434512916,0.791277484153703
37,-0.5946003407813286,-0.9485258423521903,-0.3531658992483935,-0.05746210701418445,-1.1024307016673487,0.8938135482094608
38,0.1327537681412169,-1.623994229263687,1.637036143952631,-0.30281588044218044,-1.1445717933504924,0.45944812662822726
39,0.052262070494158826,-0.6369740080957851,0.788529942719202,-0.27563860374508303,-1.304914002655589,0.6899866235042593
40,-0.9379478048881836,-1.5720865443031922,-0.36559640029653867,-0.15151492256731708,-1.2323195699477107,0.9021133192141826
41,-0.03066071169127893,-1.7429893892630919,1.743129330394396,-0.3732717517015115,-1.2424787403085658,0.5102517592875179
42,0.026018065107501393,-0.5855536788127984,0.7074675793012241,-0.34159586242212425,-1.2490787758909945,0.6626164615267786
43,-0.9760303775297557,-1.674790081067963,-0.32227165568069394,-0.29770314699046885,-1.2638752908481365,0.7377282273883468
44,0.21064151689109525,-0.6699741860079275,1.550353453915506,-0.3969406618786875,-1.2190664790792045,0.5195041188555835
45,-0.7184842277299066,-1.6460691190889025,0.009962429011302959,-0.42965151841249205,-1.2869161099857185,0.5917072800626144
46,-0.5268482861323724,-1.5189453304184328,0.652008787730579,-0.342861866506988,-1.3173708044069121,0.9152533934022273
47,-0.13753621756152115,-0.9248018333453681,1.068483385336379,-0.4667841628454773,-1.4916386792313059,0.7126701103973796
48,-0.5420821180022353,-1.8270635531739303,1.2954589110173704,-0.44969836749406483,-1.4935264024374568,0.7210607158758271
49,-0.4089699648013515,-1.5413135601298973,0.5374370388912674,-0.4241682454917446,-1.5219700628021569,0.8693345548838614
50,-0.6330552509728442,-1.6555077351196563,0.05191545640354029,-0.4979176317387589,-1.4869133332097366,0.6106152754379282
51,-0.3991976761207712,-1.6611636322419336,1.3933779827707504,-0.5061020509571034,-1.437927376573306,0.44042323618901447
52,-0.5062831487965924,-0.7495181853832672,-0.22511301189328706,-0.5064238507349129,-1.3915111021662911,0.5085500601556701
53,-0.5830042140939583,-1.582133769991777,0.44449871477280145,-0.4698211480144433,-1.4302752667104979,0.7311854373286713
54,-0.41057896369039915,-1.309232188094823,0.8780711587245459,-0.5450342549356313,-1.403059480615438,0.4411177282107885
55,-0.4500417373704959,-1.8493285578406893,1.1650923422685466,-0.5821862534328847,-1.5721138127255991,0.6507980519008543
56,-0.7752632107267109,-1.525084701766634,-0.05696056281866418,-0.6327124436005646,-1.7162269412601123,0.7951705188425171
57,-0.6920431412828592,-1.594789845934073,0.823288606557042,-0.6419898066108722,-1.7624433273974263,0.7046113344237708
58,-0.8356351649323579,-2.302699412664343,1.1663610494811163,-0.7115101731885576,-1.7220382646175083,0.6330492673704817
59,-0.45696577874193756,-1.540314118781393,0.4252752366308135,-0.7838869703962135,-1.9189041973340195,0.9303958900849261
60,-0.7976435702589235,-1.647303243941101,0.8072820070021013,-0.7404730801023727,-1.9042382385404872,0.7947065549894907
61,-1.1371471967649902,-2.5094143653491883,1.4297725507535581,-0.7890070501553001,-1.7691498744482068,0.5307566167458404
62,-0.4749736898136554,-1.5214600519664128,0.144841931079865,-0.8610436305145941,-2.0069253769108757,0.6933267550156775
63,-1.0783050151969953,-1.6272575922029409,-0.15338864173713543,-0.8729397727043116,-2.086808222122837,0.5973789585012672
64,-0.8171486805384068,-2.7291916310947366,1.2381259279799999,-0.8617334748571486,-1.9241223270100267,0.21817514329591342
65,-0.8571242812075112,-2.0467174700009068,0.32754302443004923,-1.0069743440770802,-2.238063745727998,0.3406471194996835
66,-1.081115707529175,-1.6959848897851386,-0.4662465252732115,-0.9953216576376954,-2.389488986345631,0.6216115731481935
67,-1.2011780359133146,-3.0911671455562693,0.7572018120987155,-1.0040649482058865,-2.241937203545336,0.42792687761910103
68,-1.0200415830000702,-2.3843837952911064,1.2514336265054151,-1.0639016897576083,-2.4346731269322945,0.5061933574432496
69,-0.8608651333793627,-1.9914327170932624,0.2697024503345372,-1.1218896707149664,-2.6374578013361676,0.8713089030465819
70,-1.1563079889661203,-3.010397086935697,0.7188754235507917,-1.0058426688206676,-2.2810861089857597,0.7333530668109571
71,-1.3710556123159654,-2.7099082618045034,1.359331202743451,-1.0154635080857197,-2.413882533899231,0.6205384801846243
72,-0.6209430264418202,-1.3093086838042316,0.06742263092059111,-1.137764016403963,-2.4570401549355467,0.7209037645752003
73,-1.0681457793253306,-3.0483659198584627,0.687360693373751,-1.2937538772077164,-2.458165838903145,0.36100834360336975
74,-1.47236767497058,-2.207220822274841,0.7715288722874182,-1.221854220648796,-2.5449205507349486,0.2051633781285258
75,-1.9362572929848874,-3.0160255067736883,-1.080601681308362,-1.4362478328059334,-2.7940401618638027,0.3625160737859414
76,-1.0115573295213618,-3.1436818209635224,0.5801063753692312,-1.5933150191638914,-2.806332424585571,0.042370818150104635
77,-1.6929110872275088,-2.5549067394485014,0.8541861092076691,-1.536881651420046,-3.0039171385790846,-0.04427578144270705
78,-1.853481711115121,-3.1098272334673034,-0.9133655848054333,-1.5369304881424029,-3.158755612501678,0.3630091288225912
79,-1.190200836251353,-3.1951443922424128,0.33829587432335967,-1.660591081931167,-2.9736356400677364,0.08503205487448395
80,-1.9365014765966708,-3.790217876386653,0.9558228700181298,-1.6632167807311093,-3.1363332076499173,-0.05877214858692863
81,-1.629860298465183,-2.218081958793813,-0.8097789943713056,-1.54414873714786,-3.095820766880834,0.3171448507699892
82,-1.7060395812272195,-3.3683945773594064,0.13516509190060608,-1.8426275424181786,-3.3642568764206366,0.09366018060656811
83,-1.2581414931988748,-2.9072650296218905,0.9662194119791563,-1.8174350121527416,-3.284947835940802,-0.11174030437834392
84,-2.6825948626029454,-4.537324939941424,-0.7791274764937459,-1.7535653060554637,-3.4902361839860054,0.24616890162721117
85,-1.8105388252694863,-3.39367267398748,-0.07117955490643074,-2.0375096084443,-3.786238967210185,-0.24467888758554737
86,-1.310511767978794,-3.24452369901983,0.9797670356564705,-2.1979794610625247,-3.9174714809692093,-0.43358545323577663
87,-3.1257610931714015,-4.848408493480303,-2.3190738541631872,-2.011494626144969,-3.699028635166471,-0.11620458584758792
88,-2.0604907562899992,-3.5634275984170127,0.021686583728009787,-2.269489715648178,-4.079924323301934,-0.4221390846274302
89,-1.7501706880151657,-3.4451107109277337,0.8077768604471983,-2.507892293656959,-4.242784830468981,-0.6446993451301376
90,-3.1005142727855324,-5.298151114664793,-1.600852048805643,-2.251411134934432,-4.0442349163605815,-0.09897356040589009
91,-2.502524658022699,-4.058826234855068,-0.1330342668570664,-2.3507633337240073,-3.952039690108884,-0.442669720936831
92,-1.8433552995587665,-3.855658922938307,0.4095550694580511,-2.520774668308096,-4.19368135152933,-0.5858862448610302
93,-2.557251750237876,-3.1024514671585206,-1.6967942189266956,-2.426189995159628,-3.9690774554327075,-0.4037529821416237
94,-2.6002273609356075,-4.653319018029962,0.09169424082620152,-2.331605322011161,-3.744473559336087,-0.2216197194222177


==> graphs/Qwen_Qwen2.5-3B-Instruct_graph_data.csv <==
savings_percent,mean,min,max,mean_smooth,min_smooth,max_smooth
-10,0.0,0.0,0.0,-0.01103805820906161,-0.010033071335480178,-0.019950527335594683
-9,-0.02182921847491479,-0.08602949333514345,0.020541837910399083,0.015435573983504551,-0.021641865532895276,0.0555373052933673
-8,0.001977769859180524,0.0,0.007911079436722096,0.0419092061760707,-0.03325065973031037,0.13102513792232923
-7,0.21588785554142886,0.041669824676477576,0.47792538032903115,0.1281877031879709,-0.03325065973031037,0.31581170413820137
-6,0.013509623954658942,-0.12189362999288603,0.14874739193549388,0.22820498723234306,0.05837386035678692,0.4306843749769995
-5,0.43139248505950123,0.0,0.9239328310793606,0.3804531243545055,0.0790252808501837,0.8718955509358106
-4,0.47825720174694614,0.3720931071003431,0.5949051921043904,0.43900945225759846,0.07768725035353684,1.0841502749496752
-3,0.7632184554699928,0.10325710246698401,2.213966959230778,0.5718739769017507,-0.14835114437083155,1.5062573936986132
-2,0.5086694950568935,0.03497967219324316,1.5391990003983544,0.645022173404439,-0.052233486710394544,1.562654931190874
-1,0.67783224717542,-1.252085603614728,2.259282985680184,0.7505833624820376,-0.09591041333763112,1.8232534714200743
0,0.7971334675729438,0.4805882883021852,1.2059205185406647,0.0,0.0,0.0
1,1.0060631471349386,0.15370847396416004,1.897897893250393,0.920385315849082,-0.05839551206917698,1.9655774526043768
2,1.087793260265813,-0.02618729908049588,2.974353146314749,0.8523846359595078,-0.11541447436074223,1.796713272627592
3,1.033104457096296,0.3519985800829937,1.4904327192358953,0.8951078818895715,-0.16406008396350102,2.0197704820425333
4,0.33782884772754773,-1.5371804150725543,1.4149620857962586,0.9512928725933629,-0.10116527298327085,2.0813072608319603
5,1.0107496972232635,0.2373602402883914,2.3212065656153733,0.9535481024097782,0.11077603773949565,1.719360544401499
6,1.2869881006538961,0.4681825288653111,2.205581787197527,0.963816890850303,-0.4107919055117017,1.94918311777107
7,1.0990694093478885,1.0335192545333363,1.164619564162441,1.0699235708478745,-0.112748992234321,1.9756393160144934
8,1.08444839929892,-2.255841136172993,2.639545586083751,1.0783506116899118,-0.10769488370370131,1.8251845277319574
9,0.8683622477154053,-0.04696584868565118,1.547243077013376,1.2118415677427918,0.09206505196168263,1.9199519000531373
10,1.0528849014334496,0.26263078294149084,1.5689326242026929,1.0846859440560923,-0.677685809125911,2.0148647237623107
11,1.9544428809182972,1.4669822071922303,2.6794186488034284,1.1800378870273187,0.04281974776511255,1.846587003832652
12,0.46329129091439114,-2.8152350509046333,1.6391836827083082,1.2256414767549688,0.11836152214577284,1.8545722523503074
13,1.561208114155052,1.3466866482821263,1.7981569864354552,1.428556605359171,0.2892350245293111,2.104526689314873
14,1.0963801963536552,0.3307430232176506,1.5871693196016536,1.129192468498824,-0.6927700716249882,1.8697246530862561
15,2.0674605444544603,1.1169982948591823,2.818704809025522,1.3509012269607399,0.1623722203454594,1.8851094422680426
16,0.4576221966165624,-3.443043273579269,1.5054084676603434,1.4115265167560211,-0.028618037030919585,2.11722411771711
17,1.5718350832239711,1.4604764089476066,1.7161076286172396,1.3871090390756202,-0.11829815181807934,2.121458598196694
18,1.8643345631314578,0.39173536140023185,2.958730363680793,1.0786254123935923,-1.147951479289026,1.8995922444073365
19,0.9742928079516512,-0.11765755071814862,1.6083417219995737,1.2555271467131612,-0.4385407656674037,2.144411527665913
20,0.5250424110443199,-4.031268342495552,1.709373040078734,1.2686305401642488,-0.6046323115028642,2.4333202691568863
21,1.3421308682144075,0.10401029452884308,2.7295048839532265,0.9324697122987667,-1.6175731275784766,2.257730389870444
22,1.6373520504794097,0.6300186797703043,3.1606513360721067,1.025680089381432,-1.402358545964712,2.335239541987757
23,0.18353042380404652,-4.672968718977831,2.080780967248581,1.2326194262058752,-0.5303613611660488,2.613023021853367
24,1.4403446933649766,0.9584153573506726,1.995887482586137,1.097317388897035,-0.7789461867757466,2.3971727405746623
25,1.559739095166537,0.32871758149776686,3.0982904394067856,0.8577332721795659,-1.8531232603963128,2.2214099622497483
26,0.6656206816702053,-1.1389138335196463,1.6502534775597038,1.043212138147418,-0.8907478592186693,2.2881132081714237
27,0.4394314668920649,-4.740866688332529,2.2818374444475347,1.0163808043996445,-1.0844670190217545,2.4576586863101904
28,1.1109247536433065,0.13890828691038942,2.4142971968569604,0.6148679134314063,-2.115534411169814,2.385386848901493
29,1.3061880246261104,-0.010180441664753816,2.8436148732799693,0.7474320220657216,-1.760876750555516,2.4821869889014794
30,-0.44782535967465464,-4.826619379242534,2.7369312523633007,0.8622395523059915,-0.8115435412465919,2.5566429085426554
31,1.3284412248417818,0.6343744695518455,2.1342541775596335,0.8641736572657125,-0.8964953857497482,2.622980061984476
32,1.0134691180934146,0.005799358212093578,2.6541170426534144,0.6207193573660942,-1.9288509395793383,2.565970503136368
33,1.1205952784419113,-0.2858509356053927,2.745982964066064,0.9298795117754254,-1.0477181700859126,2.5969416604353803
34,0.08891652512801825,-5.171958210812706,2.55856707903943,0.8922129402337289,-1.258822786932137,2.776569163724629
35,1.0979754123720018,-0.4209555317754035,2.891787038858362,0.6397833015224405,-2.346474258787364,2.8007433298258846
36,1.1401083671332992,-0.4211486146792756,3.0323916940058773,0.6122303465385407,-2.232321508963281,2.5876963757186324
37,-0.24867907546302756,-5.432458001064045,2.774987873159692,0.765502858434235,-1.4113360108049608,2.7069047205893475
38,0.9828305035224124,0.2849128135150225,1.6807481935298023,0.577510605008479,-2.4601859189300956,2.704371763302002
39,0.8552790846064902,-1.0670307200211042,3.154608803393007,0.4575229795607685,-2.8924568131906803,2.6453275391885605
40,0.15801414524322105,-5.665205072401078,2.8791222524216358,0.7145269777581489,-1.6955206890608392,2.39442180684914
41,0.5401702398947468,-2.582503085982198,2.7371705734386698,0.6365147738591702,-2.0784084538079406,2.683272230532278
42,1.036340915523875,0.5522226195851612,1.5204592114625886,0.4635820164082214,-3.0446738746721276,2.602077455694399
43,0.5927694840275188,-1.629526010220486,3.1250003119454894,0.5338553164251307,-1.9423486902417968,2.312027358602422
44,-0.009384702648254488,-5.898357824342039,2.7486349292036154,0.04146450882384739,-1.8102048326676916,1.380236484292354
45,0.5093806453277684,-0.15357915024942465,1.428871766961749,-0.14537568029591297,-3.119786958788479,1.6671257683615404
46,-1.9217837981116708,-1.9217837981116708,-1.9217837981116708,-0.25732426755909366,-3.375225013689663,1.4297105127490684
47,0.1021399699250732,-5.995688011018777,2.95490563180852,0.031832540913984464,-1.9082735808778286,1.1672633948517728
48,0.03302654771161516,-2.906716284726408,1.9379240338831312,-0.2781035819482867,-3.1132004143464465,1.3228979373343628
49,1.4363993397171364,1.4363993397171364,1.4363993397171364,0.13106917819206043,-3.322574787363772,2.121512531689995
50,-1.040299968983588,-6.178213317592515,2.2070444793746984,0.28339354184620236,-2.0231233505026687,1.7757222859492567
51,0.12408000259006532,-2.968655663198298,2.0712891736664916,-0.3503101925302531,-2.836042576438101,1.3860253809304632
52,0.8637617881957832,0.5015691732867384,1.225954403104828,-0.7308847805423387,-3.4836462984892655,1.197879395377026
53,-3.135492124170663,-6.9713124144035685,-0.010560491210837419,-0.4537179098431185,-3.027154785381857,1.1634621187571372
54,-0.46647360034329255,-1.8016192705386898,0.49566941194995007,-1.474235115444084,-3.90700408559561,0.23138230671134646
55,0.3455343845125139,-3.89575575205547,2.0349580962752554,-1.6722725538520864,-4.035638070090433,-0.036058585609835436
56,-4.978506025414764,-7.367902164267065,-2.5891098865624635,-1.1311984865216933,-3.573205639416447,0.32390520076329904
57,-0.12642540384422712,-0.14160074918737217,-0.11125005850108206,-1.0452783669861845,-3.727028745769778,0.48603876289410625
58,-0.43012178751869734,-4.659150261033641,1.7892584406548364,-1.6909448828550155,-4.419055236239728,-0.0002037657052358366
59,-0.03687300266574919,-2.570734802305348,1.306337222603986,-0.8673915968427536,-3.9274078514987094,0.9178241907995428
60,-2.882798194831643,-7.355888204405221,-0.39625454672145594,-0.8653200530095524,-4.348568647547369,1.2093310090262008
61,-0.8607395953534521,-4.909665240561967,2.0010298959614308,-1.201942937169123,-4.989773877206852,0.9945768428140059
62,-0.11606768467822055,-2.2474047294306727,1.3462840326322094,-1.3824747461354439,-4.788575416408184,0.6370272347260559
63,-2.113236208316551,-7.865176409331054,0.7154876095938597,-0.8936426582494367,-4.311592587172537,1.0963822412621593
64,-0.9395320474973543,-1.56474249831201,-0.4814108178357639,-1.0704846138770816,-4.960825647668445,0.787815557986719
65,-0.4386377554016066,-4.970974058226986,1.9005204859590623,-1.2721846971541588,-4.832146966394441,0.4234518362318967
66,-1.7449493734916774,-8.155830543041509,0.4581964795842281,-1.0105189441726052,-4.25069780066498,0.6142364873013705
67,-1.1245681010636062,-1.6040113230606496,-0.4755345761419027,-1.424608987528855,-5.625397104207005,0.8137793792482162
68,-0.8049074434087816,-4.957930580683754,1.6694108649412294,-1.386226496744964,-4.942156909262678,0.5256483313212422
69,-3.009982264278605,-8.438239016022132,0.5163036418984648,-1.1765076415117326,-3.63207065707826,0.5314021051340432
70,-0.24672530148215163,-1.554773083505348,0.45986524632419223,-1.4432889792504389,-5.059566583051123,0.9151045735219108
71,-0.6963550973255193,-1.6053992821194167,0.4869653486482328,-1.511727759893036,-4.737272479988549,0.659743530825654
72,-2.4584747897571373,-8.741490952924972,1.4429777657974359,-1.1457468511360838,-3.525933157518482,0.5919766960983643
73,-1.1471013466217677,-3.3464600653708843,0.39260565145994486,-1.5757582026021286,-5.053579526496465,0.771239460877408
74,-1.1800777204938435,-2.381542403671792,0.17746946826201615,-1.8631704250564023,-5.452185859375609,0.5390356942784127
75,-2.3967820588123763,-9.193004928395268,1.356179070219411,-1.577382577246087,-4.288500636894522,0.24641502197900444
76,-2.1334162095968887,-3.598430946515134,-0.6740534843467442,-1.8971960681185558,-5.510726761500415,0.3707566136728164
77,-1.0295355507055597,-2.9230648405195363,-0.02012559569960565,-2.2380037910730004,-5.829432764945562,0.11140042149423793
78,-2.746168800984113,-9.457590688400344,1.0143136099290053,-1.8922831934858677,-4.206701006446407,-0.17447804898146985
79,-2.8841163352660675,-3.9750724208975337,-1.1193114926308767,-1.8089568756129912,-4.20010603290707,0.018977688031590167
80,-0.6681790708767116,-1.0793461358994896,-0.0732132821591285,-2.545174240311127,-5.610666798466218,-0.1654442244406172
81,-1.716784620232507,-3.565456078818448,0.2932252007185565,-2.402464959384723,-4.57696147284063,-0.4960990708981148
82,-4.710622374196236,-9.975868668315277,-0.9422351580606428,-2.2104343121169325,-4.566590468929881,-0.37195521289362854
83,-2.032622396352096,-4.2890640602724055,-0.638960622358483,-2.7572986292830874,-6.418514928903836,-0.3315626123597137
84,-1.9239630989271135,-3.923217401343789,-0.4985922026084453,-2.9260082475983262,-6.657180383124545,-0.5379422834759601
85,-3.402500656707489,-10.338968435769264,0.12874972051044603,-2.503724416383529,-5.546229342474552,-0.5115133633258129
86,-2.5603327118086976,-4.7587833499219965,-0.7386731548626759,-2.91187370007336,-6.837125408433838,-0.43030432345629765
87,-2.599203218122252,-4.421113465065306,-0.8100905573099063,-2.825640673865267,-6.447482144998639,-0.5327048532557094
88,-4.073368814801251,-10.743544390068841,-0.23291542301090706,-2.7984365172372963,-5.48430673412052,-0.7570261837001669
89,-1.4927979678866479,-1.9750010841677916,-1.010594851605504,-3.191956033249021,-6.7826711953385725,-0.789437560685848
90,-3.266479873567636,-5.523091381378668,-0.992856931711842,-3.1707164318386996,-6.708428412329225,-0.8818279515679647
91,-4.527930291867323,-11.25060565601226,-0.9007300397910813,-2.817430099513299,-5.1703032566761795,-1.1474360058747588
92,-2.493005211070643,-4.049899550018565,-1.2720425117204897,-3.7538773578175846,-7.055645758177446,-1.279056696154141
93,-2.306937153174249,-3.0529186118036193,-1.5609556945448784,-4.113488921116363,-7.411601495815673,-1.4802475358876352
94,-6.175034259408076,-11.40171359167413,-1.6686983030024152,-4.473100484415143,-7.767557233453902,-1.6814383756211295


==> graphs/mistralai_Mistral-7B-Instruct-v0.3_graph_data.csv <==
savings_percent,mean,min,max,mean_smooth,min_smooth,max_smooth
-10,-0.04344125718520684,-0.12905472404091828,0.0,-0.04104446748382373,-0.21776019801362287,-0.010609690477071169
-8,-0.09671952536152988,-0.49588312002491985,0.0,-0.05628656117288294,-0.23342132845805325,0.017366147358505158
-7,-0.05304845238535584,-0.05304845238535584,-0.05304845238535584,-0.07152865486194215,-0.24908245890248373,0.04534198519408148
-6,0.007154897867299178,-0.22424812357139004,0.2797583783557633,0.06455863555656952,-0.19437308534264397,0.3218666434018699
-5,-0.17158893724491747,-0.34317787448983494,0.0,0.1993806564503107,-0.011628288915108215,0.4819386687205362
-4,0.6369951949073516,0.14449214375828057,1.3826232910389422,0.03840827066580285,-0.240064948961319,0.3884305571977313
-3,0.5773905791071763,0.41784086211275917,0.8003601265933318,0.10505032634398707,-0.21843729689400326,0.5597308881908143
-2,-0.8579103813078954,-1.19523175261641,-0.5205890099993807,0.1401293077769262,-0.3016839722313921,0.7123305387043108
-1,0.34036517625822055,-0.11610986323481146,1.1362600333211788,-0.053106190397101044,-0.5795399542239223,0.5530905153522827
0,0.0038059699197783153,-0.759411251176779,0.7629982525674833,0.0,0.0,0.0
1,-0.32918229596278503,-1.244787766204371,0.5864231742788009,0.05570448637153784,-0.5663230521884397,0.7307545621952429
2,0.7948755082160948,0.6002432604358913,0.9362976138371994,0.043735474489631,-0.6343888924320829,0.7575878365426181
3,-0.5313419265736193,-1.311549640762129,0.23179373697155273,0.07871305366925951,-0.5768634830651882,0.8346820117766918
4,0.2805201168486862,-0.45643906445302745,1.270426405058055,0.06672527609108368,-0.5883487993876273,0.8221917729427792
5,0.1786938658179212,-0.4717842043423055,1.1484691287378512,-0.016309523643581222,-0.9353701640473633,0.9740180022841626
6,-0.38912118385366445,-1.3022143478165666,0.5239719801092377,0.025080194199518735,-0.7885976611722687,0.9134393452239356
7,0.3797015095427702,-1.1348635628627888,1.6954287605441172,0.003891743508217471,-0.8165232893094687,0.8625821909489135
8,-0.32439333735811937,-0.5776871263866563,-0.07109954832958237,-0.01306067840269097,-0.8995802087186789,0.8259541931601441
9,0.1745778633921797,-0.596067205139027,1.0161406336829448,0.029755636479511703,-0.9461059348677976,0.9607068181510008
10,0.0939317562633791,-0.8870688013883566,0.965329139794004,0.044325218829957116,-0.7288325150468793,0.8848582637252798
11,-0.17503960944265112,-1.5348429785621598,1.197735105063521,0.11942264638371727,-0.7346290160788587,1.1243314094985277
12,0.4525494212949973,-0.04849646375819776,1.3161859884155125,0.09325692797988885,-0.7997000960185728,1.0601232807382766
13,0.05109380041068149,-0.606669631546553,1.1262661805366578,0.016452047579990747,-0.923768551176517,1.142279442051556
14,0.04374927137303758,-0.9214226048375981,0.6950999898816879,0.11710894734350677,-0.773689336844072,1.2094684299743497
15,-0.2900926457361115,-1.5074110771780778,1.3761099463604016,0.04621776099388561,-0.8898921662807795,1.1417701103802718
16,0.3282448893749292,-0.7844469068999348,1.5336800446774899,-0.0026407758373089077,-1.0170355195823624,1.0930422550046988
17,0.09809348954689139,-0.6295106109417345,0.9776943904451232,-0.09745576269756706,-1.2599640939205032,1.2512758545058928
18,-0.19319888374529126,-1.2423863980544674,0.8826269036587918,-0.0017455205489176617,-1.1047951310093005,1.2720861687167402
19,-0.43032566292825314,-2.136065476528303,1.486267987387659,-0.11412743468803278,-1.1819629806417484,1.0902085709887284
20,0.18845856500713545,-0.7315662626220646,1.4801615174146379,0.0596014187855291,-0.8627133070704613,1.0880172442826441
21,-0.23366468132064644,-1.1702861550621735,0.6242920560374311,0.10014242980641891,-0.9018513609513933,1.226916592988789
22,0.9667377569147009,0.9667377569147009,0.9667377569147009,0.10553304127079333,-1.0708798564110549,1.171400345223515
23,0.009506171359157944,-1.4380766674591272,1.577123647189518,0.0221068940531228,-1.1657643553672548,1.1124060052747444
24,-0.4033726056063813,-2.981207953826611,1.208686748561289,-0.014070241012386187,-1.2245080382866957,1.1145283653398574
25,-0.22867217108121698,-1.2059887574030634,1.185189817670785,-0.29257572831892037,-2.057959593620082,1.2388885317486202
26,-0.41455035664819145,-1.4640045696593784,0.6349038563629955,-0.30843741776892886,-2.035413828523118,1.2197071318535637
27,-0.42578967961797043,-3.2005200197522314,1.5885385889585146,-0.23063801772046436,-1.7342412953859165,1.240506147172256
28,-0.0698022758908845,-1.325347841974307,1.4812166477142366,-0.4215017014978148,-1.8543860680151987,0.8916144717608061
29,-0.014375605364058538,-1.4753452881406046,1.3126818251547498,-0.48444995257455215,-2.2026607490794152,1.0309629865903422
30,-1.1829905899679694,-1.806712620549474,-0.5592685593864647,-0.4385874688094157,-1.970906739405149,0.9994000566349519
31,-0.7292916120318785,-3.205377974980462,1.331646430510675,-0.5896809748267728,-2.152492902027519,0.8197045357182686
32,-0.19647726079228792,-2.041749971380899,1.4307239391815645,-0.6143053538632197,-2.0364216624141003,0.8057216094892874
33,-0.8252698059776702,-2.2332786550861594,0.5827390431308189,-0.6060063905315226,-2.4027230075233783,1.0590490307416465
34,-0.1374975005462932,-0.8949890900735091,1.2427671940098444,-0.5167083364019106,-2.207443575676735,1.125172057518688
35,-1.1414957733094835,-3.6382193460958647,0.7073685468753307,-0.6619918352138402,-2.2657204941192495,0.939498641626614
36,-0.2828013413838186,-2.2289808157472475,1.6622615643958831,-0.7523029705029367,-2.6117291364256836,1.055498994900834
37,-0.922894754851936,-2.3331345635934677,0.5023568597211939,-0.7716196623146465,-2.9255759363894978,1.1491924788854377
38,-1.276825482423153,-3.9633218666183323,1.162740809501919,-0.7529388962140956,-2.7026430836199467,1.0821943095140292
39,-0.23408095960484182,-2.464223089892579,1.7112346139328634,-0.6820863660748085,-2.3727326497845116,0.8942122496739134
40,-1.048091942806729,-2.523555082248107,0.37237770001828724,-0.7179880690653274,-2.8040381659323454,1.155798196968409
41,0.07146130931261618,-0.5794286465700724,0.7223512651953048,-0.5375368371204664,-2.2745749350048508,1.1574689117171504
42,-1.10240326980453,-4.489662144332638,1.810286596193671,-0.7074004309311137,-2.3193785728834624,0.8372351983987778
43,-0.3745693226988478,-1.3160057119808581,1.171094383245628,-0.7778134651346693,-2.7250425411979773,0.9317168249546984
44,-1.083398928658078,-2.6882412792856387,0.11006604734099865,-0.8077455452154634,-2.906363110060062,1.107462179905167
45,-1.4001571138245077,-4.551874923820681,0.8447858327978909,-0.8346382002116055,-2.570060614325996,0.7369271326975768
46,-0.07819909109135446,-1.4860314908804992,1.6010780399476472,-1.1464430552000981,-3.290526364429497,0.6021801633662501
47,-1.2368665447852407,-2.808149665662306,-0.04238863984427939,-1.0625030452560584,-3.3139566264167883,0.9756997367683528
48,-1.9335935976413108,-4.918334462498363,0.49735953658899396,-0.9651307683259811,-3.0477926447408805,0.9659398275499935
49,-0.6636988789378802,-2.8053925892220963,1.9776639143515122,-1.0283498765096664,-3.0207795508991993,0.7327061055143134
50,-0.9132957291741199,-3.221055015441142,0.7959862867060947,-1.0638312952051465,-3.482508491548948,1.2077318143134632
51,-0.3942946320097812,-1.3509660216720927,0.4349094297692461,-0.9005071739112998,-3.1656643332125562,1.2346665990006538
52,-1.4142736382626417,-5.116794368911051,2.33273990415147,-0.972191200051816,-2.9724419592405305,0.8341535579033067
53,-1.116972991172077,-3.3341136708164014,0.632033460024947,-1.0340668281140484,-3.4095454546238653,1.2611266044892417
54,-1.0221190096404609,-1.8392807193619667,-0.0249012911352233,-1.0386414417590144,-3.5449124563966232,1.257532564676083
55,-1.2226738694852821,-5.40657249235782,2.930851519635771,-1.153697734028687,-3.2253319909773386,0.6817974224365978
56,-0.41716770023461247,-2.0278010305358816,0.41693923070345185,-1.1974742863553467,-3.73283525230405,1.2007484629436287
57,-1.9895550996110039,-3.5188920418146266,-0.545935807045957,-1.2841107966975844,-4.061740764343365,1.2876240748450547
58,-1.3358557528053758,-5.871629977449958,3.226788662560102,-1.147061056379961,-3.585328376444928,1.3709723150936977
59,-1.4553015613516491,-3.4838082795585437,0.4094767683719077,-1.4793638027826037,-4.382621385791639,1.4226354047537293
60,-0.5374251678971649,-3.024510552865635,3.3475927208789855,-1.3074679035690098,-4.111966192780258,1.5862016945517268
61,-2.0786814322478255,-6.014266077269437,0.6752546790036099,-1.2039054914681842,-3.6426167390872433,1.7428783841039475
62,-1.1300756035430344,-2.165616076757718,0.27189564194402954,-1.3098343486750879,-4.195231334715356,1.855251101179799
63,-0.8180436923012481,-3.524882708984884,4.010172110321205,-1.1084353335571244,-3.98185642797291,2.088660343254555
64,-1.9849458473861676,-6.24688125769911,0.9713403537511668,-1.0765770775457668,-3.4678880415908795,1.9989828413732444
65,0.4695699076926526,-1.9576360191534061,4.514638931252765,-1.2887114150811825,-4.282595366357961,2.124155577097922
66,-1.919390152191037,-3.4444241453592843,0.2268671695970576,-1.0272420239466182,-3.9313583250549726,2.258368307260195
67,-2.190747291220113,-6.239152700593122,0.8977593205674147,-1.0631026503173269,-3.4093298158908265,2.081198544119335
68,0.4893032633715734,-1.7686975024699463,4.681235761132573,-1.4745921952724808,-4.276573704157434,2.11113234303622
69,-2.1642489792397117,-3.636738711878376,0.08549153804686584,-1.4551933398170809,-4.309747677086067,1.945970731085679
70,-1.587877817083117,-6.293855460486446,4.66430792583719,-1.5283625187941987,-3.8198754875070833,1.5306402101641075
71,-1.8223958749140377,-3.6102940100024523,-0.598940890155646,-1.911579215190374,-4.733961343880246,1.4969297011376814
72,-2.556593186105702,-3.789791752698201,-1.1788932840404445,-1.891619719014862,-4.728041806993285,1.2747895340483353
73,-1.4267802186093035,-6.339126784335762,4.512683216000443,-2.0449031229547945,-4.267116464448936,0.10586712470707088
74,-2.064451498362152,-3.607141027443567,-1.0252092973998654,-2.0118037005044833,-4.850941763615376,1.1488894142664114
75,-2.3542948367827776,-3.989228747764701,-1.1803041208691338,-1.8767198884596183,-4.675308272369987,1.1368867932701388
76,-1.6568987626624854,-6.529420505834654,4.61617055764106,-2.091071953541947,-4.730395052680137,0.45108214418313264
77,-1.8811741258813746,-2.911624296471259,-1.2389063890218093,-1.9242238977272517,-4.856914158414055,1.5373899023940603
78,-2.498540544020947,-6.61456068588651,1.0836599705654122,-1.9416393947978776,-4.86257672092069,1.5073985829087129
79,-1.2302112192886752,-4.2397365561131535,4.406329493654773,-2.1965265143596917,-4.914707831582742,0.7489725096347064
80,-2.441372322135908,-4.017541560297879,-1.3302607182958697,-1.492839286861793,-4.507268137235199,1.8265437570290235
81,-2.931334360471555,-6.790076059144915,0.8240401912710251,-1.46674498052406,-4.025746588085653,1.3010507441358243
82,1.6372620116081191,-0.8744258247335398,4.148949847949778,-1.89716729960615,-4.562519869977704,0.5537219749483231
83,-2.368069012332282,-4.206952940138781,-1.5438050939005834,-1.5650085064381707,-4.394478339177056,1.6167171471185693
84,-3.382322814699127,-6.923602965573409,0.6696856477172658,-1.4905355106787335,-4.271956997634018,1.4990535267388303
85,-0.7805783562960101,-3.177333906294636,3.984715142555363,-2.862131582008972,-5.518312069884638,-0.12081825683433145
86,-2.558969381674368,-6.177469351429729,0.23572208937232964,-2.6394284879938716,-5.440021259458204,0.952908183147905
87,-5.220718345043076,-7.106201185986649,-3.9504090699160335,-2.6580252817262693,-5.515763081248677,0.7718446598434021
88,-1.2545535422567817,-3.8154988880066054,3.8248271060106016,-3.2693443782324616,-5.798552820559273,-0.6417113836289352
89,-3.4753067833611144,-7.302312074525771,-0.23563196880524917,-3.238439902535881,-6.225157437034828,0.04634010267260141
90,-3.8371738388269687,-4.5912826028476115,-3.083065074806326,-3.2157008210356857,-6.266797868982529,0.2564934107839977
91,-2.404447003191468,-8.31049243380751,3.675979520880014,-3.573641997277096,-6.373759850338515,-0.8009112090756789
92,-5.1070229375421015,-7.314403345725151,-2.8996425293590518,-3.716027449991702,-6.923514566826741,-1.2189001431292832
93,-3.044259423463829,-4.350308794786533,-1.4621959932877837,-4.392964377328632,-7.4496297413595425,-2.0466588232703424
94,-4.187234046934145,-10.051085656966904,-2.325576639073269,-5.264467782731868,-7.505571180824537,-4.168819833520093
95,-7.221858475511624,-7.221858475511624,-7.221858475511624,-6.135971188135104,-7.561512620289534,-6.290980843769841


==> graphs/nlu/CohereLabs_aya-expanse-8b_graph_data.csv <==
savings_percent,mean,min,max,mean_smooth,min_smooth,max_smooth
-4,0.0,0.0,0.0,-0.0840336134453804,-0.0840336134453804,-0.0840336134453804
-3,0.0,0.0,0.0,1.249000902703301e-16,1.249000902703301e-16,1.249000902703301e-16
0,0.0,0.0,0.0,0.0,0.0,0.0
13,0.0,0.0,0.0,0.14565826330532453,0.14565826330532453,0.14565826330532453
18,0.4201680672269028,0.4201680672269028,0.4201680672269028,0.17366946778712022,0.17366946778712022,0.17366946778712022
32,0.30812324929971996,0.30812324929971996,0.30812324929971996,0.2240896358543492,0.2240896358543492,0.2240896358543492
36,0.1400560224089785,0.1400560224089785,0.1400560224089785,0.24649859943978575,0.24649859943978575,0.24649859943978575
39,0.25210084033614494,0.25210084033614494,0.25210084033614494,0.1120448179271795,0.1120448179271795,0.1120448179271795
41,0.11204481792718281,0.11204481792718281,0.11204481792718281,9.825473767932635e-15,9.825473767932635e-15,9.825473767932635e-15
42,-0.25210084033612856,-0.25210084033612856,-0.25210084033612856,0.33004162116824853,-0.08403361344537072,0.7441168557818678
43,-0.25210084033612856,-0.25210084033612856,-0.25210084033612856,0.17878111696656812,-0.2352941176470511,0.5928563515801875
45,1.7902641282501723,-0.2801120448179243,3.860640301318269,0.04432733545396192,-0.36974789915965733,0.4584025700675812
47,-0.5042016806722571,-0.5042016806722571,-0.5042016806722571,0.005111649179451172,-0.40896358543416805,0.41918688379307034
48,-0.5602240896358486,-0.5602240896358486,-0.5602240896358486,-0.09012644605864435,-0.5042016806722636,0.3239487885549749
49,-0.44817927170868216,-0.44817927170868216,-0.44817927170868216,-0.5826330532212818,-0.5826330532212818,-0.5826330532212818
51,-0.7282913165266064,-0.7282913165266064,-0.7282913165266064,-0.6610644257703032,-0.6610644257703032,-0.6610644257703032
53,-0.672268907563015,-0.672268907563015,-0.672268907563015,-0.7282913165266063,-0.7282913165266063,-0.7282913165266063
55,-0.8963585434173643,-0.8963585434173643,-0.8963585434173643,-0.8739495798319274,-0.8739495798319274,-0.8739495798319274
56,-0.8963585434173643,-0.8963585434173643,-0.8963585434173643,-0.03149282311794538,-0.03149282311794538,-0.03149282311794538
59,-1.1764705882352886,-1.1764705882352886,-1.1764705882352886,-0.1491398819414742,-0.1491398819414742,-0.1491398819414742
60,3.483992467043305,3.483992467043305,3.483992467043305,-0.24998021807592558,-0.24998021807592558,-0.24998021807592558
62,-1.2605042016806594,-1.2605042016806594,-1.2605042016806594,0.5695928088749667,0.5695928088749667,0.5695928088749667
64,-1.4005602240896213,-1.4005602240896213,-1.4005602240896213,0.5830098544899986,0.4799569545332302,0.6509924541602159
66,3.2015065913370977,3.2015065913370977,3.2015065913370977,-0.4667298153892486,-0.5697827153460171,-0.39874721571903127
68,-1.1093853601601285,-1.6246498599439707,-0.7694723618090415,0.5386666934967894,0.435613793540021,0.6066492931670069
70,-1.764705882352933,-1.764705882352933,-1.764705882352933,1.0082405144961903,0.43551568073973207,1.5458950479660976
71,3.766478342749533,3.766478342749533,3.766478342749533,-0.01861542561996693,-0.5913402593764252,0.5190391078499403
73,0.9473088809073841,-1.4010507880910656,3.295668549905834,0.8435629646794781,0.3738910308797882,1.313234898479168
74,-1.9327731092436906,-1.9327731092436906,-1.9327731092436906,0.9396448300000348,0.46997289620034505,1.4093167637997248
75,3.2015065913370977,3.2015065913370977,3.2015065913370977,0.807818088003801,0.338146154204111,1.2774900218034908
76,-1.2842965557501484,-1.2842965557501484,-1.2842965557501484,0.6008720380246791,0.23180168997358597,1.220992846662249
78,3.107344632768362,3.107344632768362,3.107344632768362,1.1616345285809748,0.32647073097001933,2.2478487867784067
79,-0.08742136898822372,-1.9327731092436906,3.0131826741996264,0.31090607463516334,-0.5242577229757921,1.3971203328325954
80,0.8710393435377867,-1.4594279042615244,3.2015065913370977,0.7351955723610936,-0.6293365320826223,2.350778137391286
81,-1.0521356783919598,-1.0521356783919598,-1.0521356783919598,0.03971257621535951,-1.6477698485954295,2.444940095960021
82,0.8371509328795029,-1.8096906012842993,3.483992467043305,0.14477901497947876,-1.6698550399399206,2.426107704246274
83,-0.37007034796030847,-1.9848219497956752,3.578154425612041,-0.03578952716293643,-1.7982846955149365,2.4261077042462746
84,0.4379108248323724,-2.043199065966146,2.9190207156308907,-0.1927277211276528,-2.0081727962638656,2.3413087092714004
85,-0.031803367174289776,-2.101576182136604,3.2015065913370977,-0.5013087689686301,-2.0665499124343265,2.2094819672751664
86,-1.8368266482155413,-2.101576182136604,-1.476130653266329,-0.5689010983996613,-2.113251605370696,1.926996091568955
87,-0.7057543063253836,-2.101576182136604,2.824858757062134,-0.8531290611041134,-2.1599532983070624,1.7386721744314757
88,-0.7080319951154648,-2.2183304144775216,2.165725047080984,-0.8584093514174878,-2.2183304144775238,1.569180649007747
89,-0.9832289886898883,-2.2767075306479803,1.9774011299434915,-0.6004319662554389,-2.3000583771161676,2.2975517890772092
90,-0.058204818741161755,-2.3934617629889092,2.3540489642184554,-0.5976644265863393,-2.372740339568396,2.1845574387947266
91,-0.5469397224052968,-2.5102159953298266,2.165725047080984,-0.5302650561962767,-2.431117455738857,2.241054613935968
92,-0.6919166079798853,-2.4649859943977432,2.25988700564972,-0.4344128048831988,-2.501169995143412,2.354048964218455
93,-0.3710351431651519,-2.5102159953298266,2.448210922787191,-0.6042675644967606,-2.5434860459069744,2.335216572504708
94,-0.5039677321244984,-2.6269702276707556,2.5423728813559268,-0.6454983860553183,-2.520135199438791,2.3163841807909606
95,-0.9074786168089711,-2.6050420168067223,2.25988700564972,-0.6756212502470154,-2.57055536750602,2.2787193973634663
96,-0.7530938301980852,-2.3934617629889092,2.0715630885122485,-0.7948330172090177,-2.588578688918647,2.156308851224108
97,-0.8425309289383707,-2.7170868347338883,2.0715630885122485,-0.9140447841710202,-2.6066020103312746,2.033898305084752


==> graphs/nlu/CohereLabs_c4ai-command-r7b-12-2024_graph_data.csv <==
savings_percent,mean,min,max,mean_smooth,min_smooth,max_smooth
-4,0.0,0.0,0.0,-0.009973060581498735,-0.05269944767272019,7.75791922889773e-19
-3,-0.010235414534288364,-0.10235414534288363,0.0,-0.011866671986878307,-0.045381185997240246,-0.0029171528588084077
-1,-0.029394473838917003,-0.058788947677834005,0.0,-0.013760283392257886,-0.03806292432176034,-0.005834305717616814
0,-0.029171528588084077,-0.029171528588084077,-0.029171528588084077,0.0,0.0,0.0
2,0.0,0.0,0.0,-0.02347099002096701,-0.04110767432431721,-0.005834305717616814
4,-0.058788947677834005,-0.11757789535566801,0.0,0.16664536636401145,0.15488757682844465,0.17840315589957825
5,0.0,0.0,0.0,0.17584539120006848,0.13720630347492785,0.2144844789252091
7,0.9211873080859755,0.9211873080859755,0.9211873080859755,0.16417677976483147,0.12553769203969084,0.2028158674899721
9,0.016828595592201165,-0.11757789535566801,0.15123508654007034,0.17593456930039822,0.1490532711108244,0.20281586748997207
10,-0.05834305717618521,-0.05834305717618521,-0.05834305717618521,0.14092873499468028,0.11404743680510647,0.16781003318425414
13,0.0,0.0,0.0,0.12045790592610364,-0.07019002481208857,0.31110583666429587
15,-0.1750291715285897,-0.1750291715285897,-0.1750291715285897,0.023029870523126633,-0.14073676202549174,0.186796503071745
16,0.818833162743092,0.0,1.637666325486184,0.052747678148941796,-0.12321677551711258,0.22871213181499614
17,-0.47031158142268387,-0.47031158142268387,-0.47031158142268387,-0.005595379027253655,-0.181559832693308,0.17036907463880072
18,0.09024598095289049,0.029256875365710644,0.15123508654007034,0.37741454944427766,0.2014500957782234,0.5533790031103321
20,-0.29171528588097717,-0.29171528588097717,-0.29171528588097717,0.1051336034675649,0.048598831815850174,0.16166837511927964
23,1.7400204708290674,1.7400204708290674,1.7400204708290674,0.19583514005121047,0.1359395886986045,0.25573069140381643
24,-0.542571567140472,-0.7642563198118657,-0.3208868144690783,0.4966692684952568,0.030905016425928744,0.9624335205645849
25,-0.016803898504456245,-0.03360779700891249,0.0,0.4719976988333439,-0.12239213803808516,1.0237022652773526
29,1.594416623173123,-0.49591598599766795,3.684749232343914,0.3902666597297606,-0.5929166522739097,1.3307647013060102
31,-0.41507313419054176,-1.0582010582010475,0.014628437682861331,0.4248438197382618,-0.5140025417311297,1.321004910780233
34,1.3313652753111502,-0.6126021003500555,3.275332650972356,0.4282045994391532,-0.5072809823293473,1.321004910780233
37,-0.3696857670979657,-0.3696857670979657,-0.3696857670979657,0.20502100731425224,-0.6122984852464977,1.0753549619573053
38,0.0,0.0,0.0,0.005848685298745635,-0.6828452224599031,0.7902423255671182
39,0.4784986625486187,-1.02100350058342,2.456499488229276,-0.3612477607902039,-0.6611481934166116,0.03435240434592757
40,-1.410934744268075,-1.410934744268075,-1.410934744268075,-0.29901335751689506,-0.5989137901433027,0.09658680761923633
41,-0.5041169551335977,-0.5041169551335977,-0.5041169551335977,-0.299013357516895,-0.5989137901433026,0.09658680761923638
42,-0.05851375073142129,-0.05851375073142129,-0.05851375073142129,-0.3154931313265746,-0.604748095860923,-0.026238166792226306
43,0.0,0.0,0.0,-0.16437659080769318,-0.45363155534204147,0.12487837372665508
44,0.39609979350022073,-1.050175029171521,1.8423746161719625,0.48915918507061396,0.19990422053626558,0.7784141496049622
46,-0.655352041673668,-0.655352041673668,-0.655352041673668,0.18340161775658265,-0.10585334677776559,0.47265658229093094
47,2.7635619242579383,2.7635619242579383,2.7635619242579383,-0.014964776642480915,-0.3042197411768292,0.2742901878918674
48,-1.5873015873015772,-1.5873015873015772,-1.5873015873015772,-0.09048594618895972,-0.20172968577102718,0.020757793393107737
49,-0.9918319719953189,-0.9918319719953189,-0.9918319719953189,0.5728260179287847,0.4615822783467174,0.6840697575108523
50,0.018493945767827313,-0.5377247521425101,0.5747126436781648,-0.17620050832548473,-0.43210600303632174,0.12843168512269232
52,2.6612077789150543,2.6612077789150543,2.6612077789150543,0.05051875721078128,-0.20538673750005565,0.35515095065895835
53,-0.9815707070134098,-1.704879482657257,-0.014628437682861331,0.36382768034547786,0.10792218563464095,0.668459873793655
54,-0.4537052596202469,-0.4537052596202469,-0.4537052596202469,0.8104871307006141,0.6658253755718446,1.0038755845667238
56,0.5747126436781648,0.5747126436781648,0.5747126436781648,0.06729635465182732,-0.16396577180976352,0.3472851798507583
57,2.2517911975435085,2.2517911975435085,2.2517911975435085,0.09146030438000088,-0.19923914041646615,0.38215974917646783
58,-1.0547461013288801,-1.4877479579929869,-0.6217442446647734,0.2429488584575523,-0.4818936544200702,1.0256131859521047
59,-0.8607509583725421,-1.8812463256907705,0.15974440894568634,0.10649927111880583,-0.7547928290975632,1.0256131859521047
61,0.3037375107675108,-1.8669778296382673,2.7635619242579383,-0.4745123365911563,-1.5814003337444187,0.6901974751790361
62,-0.10753529301556763,-0.7897832297093,0.5747126436781648,-0.20455524747679332,-1.6280747794853772,1.51055451244362
64,-0.653266841006303,-1.8812463256907705,0.5747126436781648,-0.40865432094043896,-1.6280747794853774,1.1023563655163287
65,0.2950393442429349,-1.7211201866977788,3.480040941658147,-0.4547733854110846,-1.2400507758748671,0.5642724183475976
66,-1.8812463256907705,-1.8812463256907705,-1.8812463256907705,-0.40131744501883393,-1.05014524814387,0.4812787714011018
67,0.0731421884142826,0.0731421884142826,0.0731421884142826,-0.4273914629336165,-1.0472915489333692,0.4812787714011019
68,0.15974440894568634,0.15974440894568634,0.15974440894568634,-0.4641473841350545,-1.1498635139453708,0.2765704807153278
69,-0.7836369305802163,-1.8669778296382673,0.5747126436781648,0.027044409738732393,-0.6586717200715839,0.7677622745891148
70,0.11125973823574475,-2.2339800117577866,2.456499488229276,-0.2912100817907167,-1.011689889376376,0.4842714608350086
71,0.5747126436781648,0.5747126436781648,0.5747126436781648,-0.31518762899327507,-1.5139503525882039,0.9436224766917265
72,-1.5181302692329632,-1.6919486581096777,-1.3443118803562486,-0.10098897850941542,-1.1405547866605505,0.9436224766917265
73,0.039856672932894396,-2.3515579071134542,2.456499488229276,-0.41272484255118913,-0.9971426816252109,0.17673864357283928
74,0.2873563218390824,0.0,0.5747126436781648,-0.6166932137529004,-1.6176701603902375,0.38932937993444305
75,-1.4474195819731244,-1.516919486581088,-1.377919677365161,-0.25998442684334866,-1.2880574913780163,0.7731342847413256
76,-0.44512921233039204,-2.527924750146968,1.637666325486184,-0.47132312935706944,-1.1302984221381542,0.2818343870954705
77,0.2654136653147964,-0.043885313048571975,0.5747126436781648,-0.572629647171971,-1.6829145303098174,0.5967792687999601
78,-1.0168368396357101,-1.5627625609141438,0.0,-0.3869918920522791,-1.7021654842790985,0.9873057330086252
79,-0.21917626723542497,-2.7630805408583163,2.1494370522006134,-0.34040636898731724,-1.470792902977825,0.7747149966470215
80,-0.5192308063746649,-1.6131742564274947,0.5747126436781648,-0.6031054694803959,-2.0499053171464743,0.6597724679113884
81,-0.2122015970055828,-1.3710618436405995,0.5747126436781648,-0.4714694615108526,-2.3487578608131447,1.11013070742009
82,-1.0480818371505973,-2.939447383891818,0.0,-0.4914630552657055,-2.058685509934361,0.7951858257156004
83,-0.35865679978799364,-3.057025279247498,2.2517911975435085,-0.5313707098924259,-2.3944868726406314,1.0896598783515135
84,-0.31914423600968944,-1.3127187864643972,0.5747126436781648,-0.6729666020576625,-2.802226296975414,1.0896598783515135
85,-0.7187690795082669,-3.292181069958846,2.04708290685773,-0.4454713682044331,-2.5470540105852235,1.458134801585906
86,-0.9201810578317658,-3.409758965314514,0.5747126436781648,-0.5126223329336081,-2.6176007477986265,1.1227190908128373
87,0.08939433211554959,-1.6635859519408633,1.8423746161719625,-0.4742122100960561,-2.7180211982019338,1.458134801585906
88,-0.694411623433869,-3.409758965314514,0.5747126436781648,-0.4229086872102702,-2.7297789877375007,1.5195472887916384
89,-0.12709362182192896,-1.8148210384809338,2.2517911975435085,-0.3536148866717472,-2.7297789877375007,1.7935505123589746
90,-0.4622514650793373,-3.35097001763668,2.3541453428863925,-0.4177113138428629,-2.8675709554740134,1.752608854221819
91,-0.5737120551391505,-3.409758965314514,1.9447287615148463,-0.37195741312582375,-2.8558131659384465,1.867551382957452
92,-0.2310878037400293,-2.352545790623426,1.637666325486184,-0.49528249158850496,-3.1630429617695954,1.762020729655649
93,-0.4656421198486732,-3.35097001763668,1.1494252873563295,-0.5976882473649352,-3.1748007513051624,1.4140166354898354
94,-0.7437190141353349,-3.35097001763668,1.7241379310344942,-0.6825648235117098,-3.1748007513051624,1.369898469393765
95,-0.9742802439614887,-3.409758965314514,0.6141248720573247,-0.8247464114634737,-3.112692993413848,1.0423652042965283
96,-0.9980949358730236,-3.409758965314514,1.7241379310344942,-0.9454547283672774,-2.856779284887666,0.8124801468252623
97,-0.9419957434988485,-2.042007001166857,0.0,-1.0661630452710813,-2.600865576361485,0.5825950893539964


==> graphs/nlu/Qwen_Qwen2.5-32B-Instruct_graph_data.csv <==
savings_percent,mean,min,max,mean_smooth,min_smooth,max_smooth
-4,0.0,0.0,0.0,-0.3171806167400868,-0.3171806167400868,-0.3171806167400868
-3,0.0,0.0,0.0,0.15859030837004418,0.15859030837004418,0.15859030837004418
0,0.0,0.0,0.0,0.0,0.0,0.0
69,1.585903083700437,1.585903083700437,1.585903083700437,0.5621776810182,0.5621776810182,0.5621776810182
73,1.585903083700437,1.585903083700437,1.585903083700437,0.8264948616349369,0.8264948616349369,0.8264948616349369
75,-0.36091776230987394,-0.36091776230987394,-0.36091776230987394,1.0731908968772248,1.0731908968772248,1.0731908968772248
76,1.3215859030836845,1.3215859030836845,1.3215859030836845,0.9023625463213676,0.6786707596421635,1.1260543330005715
78,1.2334801762114402,1.2334801762114402,1.2334801762114402,0.8318779648235681,0.6081861781443642,1.0555697515027722
81,0.7317613309211501,-0.38669760247486984,1.8502202643171701,1.0978941164044844,0.8742023297252803,1.3215859030836883
82,1.2334801762114402,1.2334801762114402,1.2334801762114402,0.8514252163178336,0.5222336925475739,1.1806167400880934
83,0.9691629955947072,0.9691629955947072,0.9691629955947072,0.6757163411850708,0.18015224869481758,1.0748898678414003
84,0.08924140265043115,-0.43825728280484794,0.6167400881057102,0.5083154601278026,0.18015224869481752,0.740088105726864
85,0.35493580054762575,-0.47692704305234174,0.7048458149779742,0.2537877681697135,-0.15419524310844002,0.5653802136139431
86,-0.10524307436519059,-0.38669760247486984,0.17621145374448866,0.01269547726455457,-0.4511472028873458,0.42659737100569495
87,-0.039158283579006053,-0.43825728280484794,0.35994071564683583,-0.07470356940341275,-0.48981696313483136,0.34559531993124143
88,-0.2362984589310873,-0.5155968032998218,0.27524878255346635,-0.2057085767816283,-0.5336426914153161,0.23850293017299687
89,-0.3477538306894056,-0.6316060840422759,0.2117298327334423,-0.20587893395050683,-0.6148934792903858,0.31562018998589764
90,-0.30008923634345225,-0.6960556844547656,0.1693838661867514,-0.2004989319877889,-0.676765095686365,0.3559915974183289
91,-0.10609486020958307,-0.7929515418502185,0.5617977528089925,-0.17285601824095262,-0.7644165522473345,0.4133013914694342
92,-0.012258273765416482,-0.7476153647847438,0.5617977528089925,-0.18587877472824074,-0.8675359129072988,0.4647054249227477
93,-0.09808389019690586,-0.9538540861046697,0.5617977528089925,-0.22261777362788682,-1.022214953897244,0.5245786516853994
94,-0.4128676131258464,-1.1472028873420976,0.46875000000001005,-0.36106055913782853,-1.2245424078370741,0.41221910112360094
95,-0.4837842308416824,-1.4694508894044915,0.46875000000001005,-0.5187192492895011,-1.4410930652229983,0.2321060040871044
96,-0.7983087877592919,-1.8045888115493693,0.0,-0.6977569336182202,-1.6821345707656645,0.005117907050606552
97,-0.800551724523779,-1.8303686517143654,-0.3387677323734904,-0.8767946179469394,-1.9231760763083308,-0.22187018998589092


==> graphs/nlu/Qwen_Qwen2.5-3B-Instruct_graph_data.csv <==
savings_percent,mean,min,max,mean_smooth,min_smooth,max_smooth
-4,0.0,0.0,0.0,-0.3704669971301843,-0.3704669971301843,-0.3704669971301843
-3,0.0,0.0,0.0,0.07524570024570071,0.07524570024570071,0.07524570024570071
0,0.0,0.0,0.0,0.0,0.0,0.0
9,0.7524570024570016,0.7524570024570016,0.7524570024570016,0.7451598718230594,0.7451598718230594,0.7451598718230594
10,1.852334985650925,1.852334985650925,1.852334985650925,0.9785751052382946,0.9785751052382946,0.9785751052382946
32,1.1210073710073711,1.1210073710073711,1.1210073710073711,1.2864279620084478,1.2864279620084478,1.2864279620084478
38,1.1670761670761756,1.1670761670761756,1.1670761670761756,2.0526032281837145,2.0526032281837145,2.0526032281837145
40,1.5392642838507657,1.5392642838507657,1.5392642838507657,1.8909814398987412,1.8909814398987412,1.8909814398987412
42,4.5833333333333375,4.5833333333333375,4.5833333333333375,1.8479838969011992,1.8479838969011992,1.8479838969011992
43,1.0442260442260578,1.0442260442260578,1.0442260442260578,1.8911144500761012,1.8911144500761012,1.8911144500761012
46,0.9060196560196611,0.9060196560196611,0.9060196560196611,1.7061117161560724,1.7061117161560724,1.7061117161560724
47,1.382728932950686,1.382728932950686,1.382728932950686,0.9825053155995007,0.9825053155995007,0.9825053155995007
50,0.6142506142506212,0.6142506142506212,0.6142506142506212,1.731993440087622,1.731993440087622,1.731993440087622
52,0.9653013305504786,0.9653013305504786,0.9653013305504786,1.5876445457387267,1.5876445457387267,1.5876445457387267
54,4.791666666666665,4.791666666666665,4.791666666666665,1.5865086767325216,1.4311091948386472,1.741908158626396
55,0.18427518427518474,0.18427518427518474,0.18427518427518474,1.4421597823836265,1.2867603004897519,1.5975592642775007
56,1.3770495879196596,0.6000521784502877,2.1540469973890315,1.3117136566335597,1.1563141747396852,1.4671131385274339
57,-0.10749385749385502,-0.10749385749385502,-0.10749385749385502,0.7687161136360183,0.11198575541126826,1.4254464718607682
59,0.3130707018001441,0.3130707018001441,0.3130707018001441,0.6735072684271733,-0.041576898151384545,1.3885914350057313
60,2.0766789516789586,-0.4299754299754201,4.5833333333333375,1.4605973508432428,0.9009126661585591,2.0202820355279263
63,-0.2917690417690398,-0.5835380835380796,0.0,1.3819831277925463,0.7534925187384115,2.0104737368466816
64,5.312500000000008,5.312500000000008,5.312500000000008,2.340202320765849,1.711711711711714,2.968692929819984
65,-0.5005649727473368,-0.844594594594594,-0.1565353509000797,2.1545630521302312,1.5704340704340711,3.1353595964866505
66,5.104166666666657,5.104166666666657,5.104166666666657,2.299174786874277,1.441902970731563,3.5531141656772514
68,1.1484826085008695,-1.1363636363636338,5.416666666666672,0.8957656959651858,0.03849387982247143,2.14970507476816
70,0.43128963195119063,-1.2261935820506216,2.088772845953003,1.31852902967458,-0.08478652293875655,3.118512144948176
71,-1.7045454545454506,-1.7045454545454506,-1.7045454545454506,-0.10156720292164934,-1.5048827555349855,1.6984159123519467
72,1.6132516957996341,-1.4609966084007335,4.687500000000002,0.4395696087115103,-0.5067766949289256,1.3859159123519458
73,-1.9963144963144903,-1.9963144963144903,-1.9963144963144903,0.5222068036361688,-0.6737477358890087,1.718161343161346
74,3.8541666666666674,3.8541666666666674,3.8541666666666674,0.7182731720010926,-0.7920090076201479,2.5290443244098597
75,0.8444756065744838,-2.0610487868510363,3.750000000000004,0.5534340531523867,-0.9758539119842258,2.383210991076526
76,-0.7242136127208315,-2.295851813201148,2.3498694516971166,0.4465659845050296,-1.0827219806315829,2.2763429224291682
77,0.7890561015561046,-2.3802211302211225,3.9583333333333317,0.18405510547978932,-1.4619104053487297,2.1305095890958343
78,-2.530654839551276,-2.530654839551276,-2.530654839551276,0.17763292470571845,-1.5503148985927706,1.9638429224291678
79,2.5416122715404654,1.9582245430809326,3.124999999999998,-0.22018023587038615,-1.633800419072812,0.9512131489694734
80,0.8123647027041302,-2.5030712530712402,2.9166666666666696,-0.22751480162531787,-1.6890829743553677,0.7637131489694738
81,-2.713279415601356,-2.713279415601356,-2.713279415601356,0.3619248541180102,-1.7830041848954123,1.7281774502130611
82,0.7523832727814463,-2.6566339066338998,3.020833333333334,-0.23290746492691042,-2.795572652081911,1.5615107835463946
83,0.41654343916536557,-3.0002608922514993,2.2916666666666634,-0.47034959436835094,-2.931535495127982,1.3306578679676302
84,-0.43254932368413856,-3.104617792851563,2.2916666666666634,-0.08545828807270874,-2.978560201688299,2.147465187119231
85,-0.37484594450307257,-3.1828854683015946,1.7624020887728475,-0.17936147027941246,-3.167296034501879,1.939131853785899
86,-0.7888228841231445,-2.9484029484029395,1.3707571801566505,-0.33270767418164304,-3.1692094580171806,1.663566144473454
87,0.2828673617479276,-3.600313070701802,1.9791666666666718,-0.2893532220494362,-3.3309626539472603,1.6218994778067883
88,-0.3501875803457873,-3.0098280098280066,0.913838120104438,-0.3197238934409074,-3.5083693849673496,1.7069190600522188
89,-0.2157770630231045,-3.913383772501962,2.0833333333333357,-0.3461967944288459,-3.7848510702671954,1.5241514360313313
90,-0.5266993014604288,-4.069919123402041,2.1874999999999996,-0.41209476514558974,-3.2546618738483537,1.565818102697997
91,-0.9211873890628368,-4.330811374902169,0.4569190600522125,-0.4854464257188458,-3.565819152133211,1.6955504786771098
92,-0.046622491835791584,-0.9493670886075914,2.1874999999999996,-0.5674788229653157,-3.7171366580032874,1.5705504786771112
93,-0.7169458832120676,-4.5656144012522955,1.5625000000000044,-0.6130997005714629,-3.8632363188433607,1.4663838120104449
94,-0.6259390492554544,-4.669971301852344,1.4583333333333406,-0.631094011050821,-3.972811064473415,1.6250000000000024
95,-0.7548036894911648,-4.800417427602408,1.6666666666666683,-0.9563777351813356,-4.763892512392388,1.4791666666666707
96,-1.011158941459627,-4.87868510305244,1.2500000000000013,-1.1861187702570124,-4.852595877902428,1.4375000000000036
97,-1.673041112488366,-4.904774328202456,1.4583333333333406,-1.4158598053326892,-4.94129924341247,1.395833333333337


==> graphs/nlu/mistralai_Mistral-7B-Instruct-v0.3_graph_data.csv <==
savings_percent,mean,min,max,mean_smooth,min_smooth,max_smooth
-4,0.0,0.0,0.0,0.062357942633685305,-0.22598870056497317,0.2839261281431877
-3,-0.08071025020177615,-0.564971751412433,0.0,-0.13963616603212942,-0.37955665910972225,0.0738609944571954
-2,-0.6567332892528859,-1.129943502824866,0.28968713789107464,-0.3416302746979439,-0.5331246176544713,-0.13620413922879657
0,0.15923566878980833,0.15923566878980833,0.15923566878980833,0.0,0.0,0.0
1,-1.129943502824866,-1.129943502824866,-1.129943502824866,-0.0077778451968965046,-0.12747354340838496,0.20655989572898792
3,1.3953488372093066,1.3953488372093066,1.3953488372093066,0.11463891237089882,0.08958525687380642,0.1396925678679912
5,0.19320306009415467,0.06793478260869269,0.31847133757961665,-0.14319692195203598,-0.1682505774491284,-0.11814326645494361
6,-0.044649501413909415,-0.044649501413909415,-0.044649501413909415,0.14648604612886043,0.12143239063176803,0.1715397016259528
10,-1.129943502824866,-1.129943502824866,-1.129943502824866,-0.358572421877974,-0.38362607737506643,-0.3335187663808816
18,0.31847133757961665,0.31847133757961665,0.31847133757961665,-0.6232017344617781,-0.6232017344617781,-0.6232017344617781
19,-1.129943502824866,-1.129943502824866,-1.129943502824866,-0.5505775666630729,-0.5505775666630729,-0.5505775666630729
24,-1.129943502824866,-1.129943502824866,-1.129943502824866,0.10994184073851546,0.10994184073851546,0.10994184073851546
34,0.31847133757961665,0.31847133757961665,0.31847133757961665,-0.1797411273423809,-0.1797411273423809,-0.1797411273423809
36,2.172653534183077,2.172653534183077,2.172653534183077,0.3253173406644535,0.3253173406644535,0.3253173406644535
39,-1.129943502824866,-1.129943502824866,-1.129943502824866,0.9916304908238641,0.9916304908238641,0.9916304908238641
44,1.3953488372093066,1.3953488372093066,1.3953488372093066,0.8308654399044351,0.7019475227429677,0.9597833570659026
45,2.2016222479721876,2.2016222479721876,2.2016222479721876,0.6555677782462995,0.1544224656238658,0.9872091719684164
47,-0.4853539170175289,-1.129943502824866,0.15923566878980833,1.2871184718587805,0.7859731592363466,1.6187598655808975
51,1.2961652258923988,-0.564971751412433,2.3097826086956466,1.435955681161106,0.9348103685386724,1.767597074883223
55,2.027809965237539,2.027809965237539,2.027809965237539,1.2816139480506443,0.494485918944235,2.033794364419219
56,2.1395348837209354,2.1395348837209354,2.1395348837209354,1.5579717087518874,0.6966615520884597,2.3843342526774807
59,1.4299135824198792,0.0,3.5326086956521694,1.7824595938059693,1.293376832603508,2.4060986611709128
62,0.8964348864886853,-0.11906533710374256,1.911935110081113,1.984390421555478,1.2875830898456857,2.8157540594277526
63,2.418604651162809,2.418604651162809,2.418604651162809,1.556483444811291,0.8596761131014989,2.3878470826835656
65,3.037464103985083,1.9988412514484286,4.0760869565217375,1.7914309608854575,1.3806063456596411,2.202255576111274
66,0.0,0.0,0.0,1.807164348347761,1.3657231785216744,2.2486055181738474
67,2.604651162790711,2.604651162790711,2.604651162790711,1.7877365502115707,0.9138493820470743,2.661623718376067
68,0.9751018238002036,-0.1934811727935757,2.143684820393983,1.404742035575111,0.5459282655153502,2.2635558056348724
69,2.321465660481858,0.15923566878980833,4.483695652173908,1.8594490798428258,0.5042553975290411,3.2146427621566103
70,1.1224915308027847,0.15923566878980833,2.0857473928157613,1.608916863938327,-0.0166748350291009,3.1514182074663717
71,2.273535221338573,-0.20836433993154552,4.755434782608692,1.732594532280632,-0.04048790244984624,3.6873551564310527
72,1.351990083268217,0.0,2.28852838933952,1.7569224700875496,-0.11996117104930173,3.823224721648444
74,1.5934901655117286,-0.31254650989730237,4.823369565217385,2.0005547601453486,-0.08125119764865764,4.479444808302682
76,2.4431053495164465,-0.23813067420746922,5.163043478260862,1.9182830761603902,-0.102087631641809,4.588140460476596
77,2.3406529810917793,0.3527855357930289,5.366847826086953,1.7301190575061738,-0.1794801007592361,4.372295247724972
78,1.8621768014137816,-0.31254650989730237,5.298913043478261,1.9588343493062035,-0.08512366502181397,4.508164812942363
79,0.4111699899971345,-0.38696234558713555,1.2093023255814046,1.7888758044029232,-0.13870306671849572,4.521751769464101
80,2.737066624511877,0.15923566878980833,5.502717391304339,1.5795043926900916,-0.31344234384287106,4.494577856420622
81,1.593312625000045,-0.5060276826908781,5.230978260869555,1.666227767508387,-0.34618531154639826,4.426643073811924
82,1.2937959225276205,-0.5209108498288478,5.230978260869555,1.8963368225804311,-0.3848815461051134,5.1086956521739015
83,2.295793675505259,-0.47626134841493845,4.95923913043477,1.6175179238742763,-0.5298407501116232,4.945652173913033
84,1.5617152653573565,-0.5804435183807112,4.619565217391293,1.5094806291075864,-0.5357940169668113,4.809782608695643
85,1.3429721309811022,-0.5655603512427414,4.687499999999999,1.4265471106642345,-0.5119809495460627,4.592391304347817
86,1.0531261511665957,-0.5357940169668177,4.5516304347826,1.1731953164615159,-0.5469612380026064,4.388586956521731
87,0.8791283303108602,-0.4018455127251053,4.144021739130431,0.9909827015923893,-0.5983143947915801,4.171195652173907
88,1.0290347044916655,-0.651162790697657,3.940217391304339,0.8240003698784554,-0.5864078610812075,3.845108695652166
89,0.6506521910117238,-0.8372093023255798,3.5326086956521694,0.7095789481560081,-0.5804545942260195,3.4098695148370135
90,0.5080604724114326,-0.5060276826908781,3.057065217391293,0.610292854607676,-0.6280807290675133,3.056152073152294
91,0.4810190425543588,-0.5060276826908781,2.3754345307068356,0.47959264060916884,-0.667516276300806,2.754782986548438
92,0.38269786256919996,-0.6399761869325745,2.3754345307068356,0.35934092659919215,-0.6786724214912927,2.5117606680437268
93,0.3755336344991296,-0.8483405268641201,2.4333719582850573,0.21046426461725473,-0.7858312248846531,1.9275215376089454
94,0.04939362096184015,-0.8929900282780135,2.317497103128614,0.05771202826856575,-0.9197797291263559,1.9333152803667675
95,-0.2363228374982546,-1.04182169965768,0.13586956521738539,-0.055456821565365313,-1.0507515999404649,1.8869653383041967
96,-0.28274213918908625,-1.1757702038993922,2.4044032444959464,-0.20040640180037503,-1.1683286203304022,1.8377185248627144
97,-0.18314638660045543,-1.294835541003119,2.143684820393983,-0.34535598203538465,-1.2859056407203397,1.7884717114212325


==> graphs/nlu/unsloth_Llama-3.2-3B-Instruct_graph_data.csv <==
savings_percent,mean,min,max,mean_smooth,min_smooth,max_smooth
-4,0.0,0.0,0.0,0.015743899239043457,0.015743899239043464,0.01574389923904346
-1,0.0,0.0,0.0,-0.013947751811830784,-0.05496317146802648,0.015743899239043464
0,0.0787194961952174,0.0787194961952174,0.0787194961952174,0.0,0.0,0.0
3,-0.2969165105087424,-0.7070707070706994,0.0,-0.045850316206777514,-0.1833978727182609,0.06683878974999045
4,0.0,0.0,0.0,-0.045850316206777514,-0.18339787271826088,0.06683878974999045
6,-0.011054566720362572,-0.28863815271582266,0.25547445255473494,-0.17180151011913755,-0.30934906663062095,-0.0591124041623696
8,0.0,0.0,0.0,-0.15282224842142952,-0.24874300602456198,-0.059112404162369604
9,-0.551036473366583,-0.551036473366583,-0.551036473366583,-0.065231007545516,-0.16115176514864843,0.02847883671354394
10,-0.20202020202020224,-0.4040404040404045,0.0,-0.16687094110717965,-0.24511922775689052,-0.08862265445746878
12,0.4379562043795679,0.4379562043795679,0.4379562043795679,-0.16687094110717965,-0.24511922775689055,-0.08862265445746878
13,-0.519254234528681,-0.7084754657570332,-0.33003300330032886,-0.28757416860652113,-0.36582245525623197,-0.2093258819568103
14,0.0,0.0,0.0,-0.2504488995616606,-0.3928633858322111,-0.08158865567943702
16,-1.1545526108632906,-1.1545526108632906,-1.1545526108632906,-0.35824216063959385,-0.5006566469101443,-0.18938191675737023
18,-0.016393856795899497,-0.5392450569203001,0.6386861313868666,-0.5325335336236523,-0.6371037736485323,-0.40151753598709905
19,-0.1010101010100983,-0.1010101010100983,-0.1010101010100983,-0.598540134283718,-0.7031103743085982,-0.46752413664716486
20,-1.3907110994489735,-1.3907110994489735,-1.3907110994489735,-0.36762961211106004,-0.4721998521359401,-0.2366136144745068
21,-0.33003300330032886,-0.33003300330032886,-0.33003300330032886,-0.44789118784548343,-0.7212125568368982,-0.1745698188540687
22,0.0,0.0,0.0,-0.4606924679734966,-0.7670171372949444,-0.15436779865204903
23,-0.4177017354680169,-1.784308580425091,0.9489051094890573,-0.5708997626468102,-0.877224431968258,-0.2645750933253625
26,-0.16501650165016443,-0.33003300330032886,0.0,-0.3500382986358709,-0.6949387615407495,-0.005137835730992246
27,-1.9417475728155416,-1.9417475728155416,-1.9417475728155416,-0.41604489929593674,-0.7609453622008153,-0.07114443639105811
28,0.7742743167543682,0.5813953488372132,0.9671532846715231,-0.3354149130870817,-0.40699400700054555,-0.2638358191736178
29,-0.33003300330032886,-0.33003300330032886,-0.33003300330032886,-0.7222489257982471,-0.7608247193816781,-0.6836731322148161
30,-0.01455180442374242,-0.01455180442374242,-0.01455180442374242,-0.4753135526492786,-0.5138893462327097,-0.43673775906584766
31,-2.0991865652059913,-2.0991865652059913,-2.0991865652059913,-0.625074721068124,-0.8937993327167473,-0.4294384889928537
32,-0.7070707070706994,-0.7070707070706994,-0.7070707070706994,-0.9998972991013153,-1.2686219107499386,-0.8042610670260449
33,0.025468474660142015,-1.3181545835829744,1.0036496350364936,-1.0299902385465998,-1.298714850195223,-0.8343540064713295
35,-2.2041458934662863,-2.2041458934662863,-2.2041458934662863,-0.49387385573795894,-0.7625984673865822,-0.2982376236626887
36,-0.16501650165016443,-0.16501650165016443,-0.16501650165016443,-0.46008010682834494,-1.0620135046656993,0.062154619941231226
37,0.5813953488372132,0.5813953488372132,0.5813953488372132,-0.5971870030805049,-0.9303957892692362,-0.27058850838619897
38,-0.5381019625226297,-2.2041458934662863,1.0948905109489002,-0.040078754619805076,-0.3732875408085364,0.2865197400745009
39,-0.6600660066006577,-0.6600660066006577,-0.6600660066006577,-0.35458893541619446,-0.6877977216049257,-0.027990440721888554
40,0.5813953488372132,0.5813953488372132,0.5813953488372132,-0.42365762721153405,-0.9030866923624669,0.04916114644497349
41,-1.7375674056321115,-1.7375674056321115,-1.7375674056321115,-0.7778582790523244,-0.924078558014526,-0.6316380000901227
42,0.23605188986051487,-0.4950495049504933,0.9671532846715231,-0.6382105933535218,-0.893075457704495,-0.3833457290025486
43,-2.3091052217265813,-2.3091052217265813,-2.3091052217265813,-1.1499360381958592,-1.4048009025468324,-0.895071173844886
44,0.038172421893355235,-0.5050505050505028,0.5813953488372132,-0.8449174526646395,-1.5505962642438162,-0.31499955318358075
45,-1.9772318753744738,-1.9772318753744738,-1.9772318753744738,-1.2350295863605472,-1.894965632277085,-0.750854452542128
47,-0.21247447797601332,-2.4665442141170315,1.1627906976744142,-0.5406504024803483,-1.2005864483968858,-0.05647526866192898
48,-1.7145087786190245,-2.2168963451168358,-1.2121212121212133,-0.7863807112034595,-1.587637223797176,-0.03771784207900819
50,1.1627906976744142,1.1627906976744142,1.1627906976744142,-0.3655643572702141,-1.3740090305404626,0.5902866725307693
51,-1.1904791217222015,-2.440304382051954,0.6751824817518176,-0.6572254057295722,-1.3839955741760133,0.19271203134572218
53,0.12684989429175347,-0.9090909090909073,1.1627906976744142,-0.46265148318938815,-1.3394617525417856,0.5373260547918626
54,-1.6707797202728039,-2.5164769322947858,-0.8250825082508221,-1.0273204251765948,-2.1352313959712155,0.20375781424687922
55,-0.7416391659181036,-1.9942272369456966,0.5109489051094894,-0.7554537818897953,-1.8121870212109892,0.30127945743139856
57,-1.6605540122616191,-2.8160575194727357,-0.5050505050505028,-0.9614256297137032,-2.0134703875429008,0.09061912811549411
58,0.16885409471179608,-0.8250825082508221,1.1627906976744142,-1.2503973069892793,-2.13330262241408,-0.3674919915644784
59,-0.9030093448277858,-1.9155077407504637,0.10948905109489197,-0.917549859053485,-1.714255154822919,-0.12084456328405085
60,-3.1156381066506853,-3.1156381066506853,-3.1156381066506853,-0.6292346770391181,-1.194839271366329,-0.06363008271190718
61,0.9225980737608686,0.10101010101010957,1.7441860465116275,-0.8543415742976964,-1.6649336145334188,0.16892805682297807
62,-0.21897810218978395,-0.21897810218978395,-0.21897810218978395,-0.7074343156690852,-1.3694233072592397,0.16723226680602155
63,-0.9566803915810965,-3.175554224086273,2.3255813953488405,-0.20775800863447763,-1.3334736367978852,1.139197097438484
65,-0.16847305168472915,-0.4379562043795679,0.10101010101010957,-0.8645946005579985,-1.8259926341712542,0.3180429109648112
66,-0.6172565714776471,-2.935889754343911,1.7441860465116275,-0.9755766841678191,-1.9640151955514789,0.2341013051253949
67,-2.3615848858567365,-2.3615848858567365,-2.3615848858567365,-0.8706942119880572,-1.9040990781158886,0.11782223535795225
68,-0.773888520238887,-0.9090909090909073,-0.6386861313868666,-1.1196759231623838,-2.3413044785414714,0.09762021515593033
70,-0.43226803068228675,-2.875973636908323,1.7441860465116275,-1.133883456671745,-2.377254149002826,0.09762021515593039
71,-1.4133816075563628,-2.6239832065074813,0.0,-0.8837887017226186,-2.1271593940536997,0.34771497010505686
72,-0.6882942390244535,-3.1156381066506853,1.7441860465116275,-0.902760124412332,-2.1278229640603357,0.3104356947322658
73,-1.1111111111111038,-1.1111111111111038,-1.1111111111111038,-1.3124345265238073,-2.1517894110345708,-0.3818358580044028
74,-0.8687456336874544,-0.9124087591240868,-0.8250825082508221,-0.9222102178993424,-1.6444549350415727,-0.14927771846952004
75,-2.4806400412396634,-2.995805871779498,-1.717171717171716,-1.0387490526364276,-1.2986995764851565,-0.7291380300820756
76,0.5377399355659619,-0.08731082654249038,1.1627906976744142,-1.2717319674647585,-1.663655305131718,-0.8301481310921762
77,-1.2709884127098783,-1.3868613138686057,-1.155115511551151,-1.2486234845541575,-2.1161774892817107,-0.43257348990712907
78,-2.2760256852527587,-2.935889754343911,-1.6161616161616068,-1.1511124913798731,-2.080227818820358,-0.35316554911305137
79,-0.7532032191344507,-3.1750196798740493,1.1627906976744142,-1.4161668577689435,-2.3253919161381225,-0.6381101845734283
80,-1.9930850753682405,-2.8160575194727357,-1.3201320132013277,-1.716978106217922,-2.7092634214042857,-0.8596418267887465
81,-0.7875318963793914,-1.3131313131313116,-0.2619324796274712,-1.5622185170117275,-2.6852969744300506,-0.5917063603666678
82,-2.7750446549547707,-3.3062188401994224,-2.2627737226277413,-1.5557148916512762,-2.5320448632727572,-0.707985430134108
83,-1.5022277392217864,-2.8160575194727357,-0.27648428405121356,-1.4590370933853123,-2.5320448632727572,-0.5225387713820826
84,-0.7206850923321929,-2.4087591240875845,0.5813953488372132,-1.7233357156315219,-3.0093818648816058,-0.5632838237685781
85,-1.5096960840384215,-2.8160575194727357,-0.39289871944120075,-1.496498310743836,-2.911349600736269,-0.20386062755501969
86,-2.1090250076104393,-3.6998163211755553,-0.46565774155994877,-1.4758323182714381,-2.93937897275413,-0.03228470097733438
87,-1.6408576305163423,-2.8160575194727357,-0.46565774155994877,-1.5420872936027497,-2.787660151236945,-0.26788856701951497
88,-1.3988977768597954,-2.9562043795620445,0.5813953488372132,-1.648224444615556,-3.032635474946701,-0.32900614559925945
89,-1.0519599689887513,-1.6501650165016566,-0.5966239813736902,-1.533515872601956,-2.935007977134946,-0.3521536670547123
90,-2.0403818391024533,-4.040934138021517,-0.698486612339923,-1.4964619925748626,-2.875091859699356,-0.44237485448195357
91,-1.5354821475424394,-3.2116788321167795,-0.5813953488372132,-1.72460812632537,-3.2022451060645674,-0.7594688252971252
92,-1.455588230380875,-2.5164769322947858,-0.9167636786961549,-1.85361153084007,-3.4002649080447647,-0.8496900127243641
93,-2.5396284456123333,-4.591970611388101,-1.0040745052386453,-1.8096690362161076,-3.336603627885715,-0.937000839266857
94,-1.6969769915622503,-2.640264026402643,-1.0477299185098847,-1.9643861779119618,-3.707125379174246,-0.937000839266857
95,-1.820669365982642,-3.7226277372262686,-1.135040745052387,-2.0631861950771593,-4.129753223010991,-0.8830237972764422
96,-2.3090678560217106,-5.064287588559435,-0.5813953488372132,-2.1619862122423577,-4.552381066847738,-0.829046755286028


==> graphs/nlu/unsloth_Llama-3.3-70B-Instruct_graph_data.csv <==
savings_percent,mean,min,max,mean_smooth,min_smooth,max_smooth
-4,0.0,0.0,0.0,0.05781468783701948,0.05781468783701948,0.05781468783701948
-2,0.06653359946773829,0.06653359946773829,0.06653359946773829,-0.03827855652331392,-0.03827855652331392,-0.03827855652331392
0,0.0,0.0,0.0,0.0,0.0,0.0
14,-0.5823863636363538,-0.5823863636363538,-0.5823863636363538,0.09627801060448875,0.09627801060448875,0.09627801060448875
34,-0.15600624024962106,-0.15600624024962106,-0.15600624024962106,0.08297129071094109,0.08297129071094109,0.08297129071094109
45,1.1532490574406804,1.1532490574406804,1.1532490574406804,0.05177004266101694,0.05177004266101694,0.05177004266101694
47,0.0,0.0,0.0,0.4698662996420033,0.4698662996420033,0.4698662996420033
49,-0.15600624024962106,-0.15600624024962106,-0.15600624024962106,0.9358501563875801,0.9358501563875801,0.9358501563875801
55,1.508094921268579,1.508094921268579,1.508094921268579,0.8693165569198484,0.7052003448994442,1.0334327689402527
58,2.1739130434782634,2.1739130434782634,2.1739130434782634,0.7757128127700805,0.6115966007496763,0.9398290247904848
62,0.8205810601020214,0.0,1.6411621202040427,0.9124387331828656,0.5491941046498323,1.2682136837962754
63,-0.46801872074883993,-0.46801872074883993,-0.46801872074883993,0.8927223047988779,0.3605694706786009,1.4376091922961822
66,0.5276233618143048,-0.46801872074883993,1.485917054779333,-0.036378485714953834,-0.568531319835231,0.5085084017823503
70,1.4095127793486413,0.5649717514124213,2.355072463768113,0.20893402935153232,-0.3112680685600022,0.7418701806400937
71,-2.4715909090908967,-2.4715909090908967,-2.4715909090908967,0.5681765606122495,-0.10466997412775009,1.306488417543484
73,2.047143635434452,1.286316256376144,2.807971014492759,0.4002493921495427,-0.073468726077828,0.9469025104877715
75,1.3281939355547479,0.5649717514124213,2.355072463768113,0.18029262748471603,-0.2488655724601583,0.6621820962437981
76,-0.31201248049923047,-0.31201248049923047,-0.31201248049923047,0.7047641909853366,-0.29147920882379685,1.5369350606706709
77,0.30972895602450745,-0.31201248049923047,0.9314703925482454,0.6395383624491696,-0.20453956154830216,1.3195437563228423
78,0.1507669084122069,-2.684659090909089,1.9021739130434676,0.6095485998961621,-0.14454655321468518,1.1565002780619733
79,1.7210144927536173,1.7210144927536173,1.7210144927536173,0.6680869351360574,-0.6105531480239277,1.5449897306835576
80,1.1782451227897095,0.864936793080507,1.5398550724637672,0.6852167439651942,-0.6417543960738497,1.684782608695647
81,-0.019320804299753542,-2.6420454545454444,1.6304347826086922,0.6169430084215987,-0.6872089415283948,1.630434782608692
82,0.39537800017019137,-0.46801872074883993,1.6304347826086922,0.47709102211881643,-0.9160869343350488,1.5579710144927519
83,-0.19060176930577058,-2.9119318181818143,1.6304347826086922,0.15441440623837788,-1.6572561111329678,1.4673913043478228
84,1.021754561239706,0.5766245287203468,1.358695652173917,-0.020800195605598024,-1.6657788384056966,1.2034023739959683
85,-0.4351379566124839,-2.8409090909090886,1.0869565217391215,-0.21835217617367383,-2.148879639710472,1.1033041180392007
86,-0.8953938135196333,-2.684659090909089,0.31049013084941945,-0.32759591969234514,-2.126152366983198,0.8859128136913763
87,-0.5923819026701878,-2.8835227272727177,1.1299435028248543,-0.565120727024591,-2.803977272727266,0.8401623838215638
88,-0.7368204868991272,-2.7982954545454444,0.5434782608695709,-0.616113857956244,-2.7840909090909016,0.8487597800387106
89,-0.16586947542152405,-2.8124999999999925,1.1299435028248543,-0.671787532224515,-2.795454545454537,0.7378704475924904
90,-0.6901036112707478,-2.7414772727272667,1.1299435028248543,-0.6600341305009616,-2.781249999999992,0.7378704475924904
91,-1.1737621848609892,-2.7414772727272667,-0.24395653138168114,-0.6819693464813077,-2.7755681818181754,0.855163495983547
92,-0.5336148940524208,-2.8124999999999925,1.1299435028248543,-0.8009838392400294,-2.7670454545454497,0.855163495983547
93,-0.8464965668008577,-2.769886363636363,1.1299435028248543,-0.878369939273612,-2.772727272727269,0.7421691457010604
94,-0.7609419392151325,-2.769886363636363,1.1299435028248543,-0.8487982253455241,-2.775568181818179,1.0169491525423675
95,-1.0770341114386601,-2.769886363636363,0.5649717514124213,-0.9703097240429303,-2.7642045454545427,0.9604519774011238
96,-1.0259036152205503,-2.755681818181815,1.1299435028248543,-1.0918212227403363,-2.752840909090907,0.9039548022598805


==> graphs/nlu/unsloth_Meta-Llama-3.1-8B-Instruct_graph_data.csv <==
savings_percent,mean,min,max,mean_smooth,min_smooth,max_smooth
-4,0.0,0.0,0.0,0.02984830089814184,0.022105554020443497,0.04533379465353849
-3,0.055263885051108824,0.055263885051108824,0.055263885051108824,0.025972447025658013,0.0049580150214342325,0.05638016054020716
-2,0.04696640755162693,-0.05810575246949195,0.19900497512437276,0.0220965931531742,-0.012189523977575013,0.06742652642687585
0,0.0,0.0,0.0,0.0,0.0,0.0
3,0.008252673163135259,-0.05810575246949195,0.08286377195889773,0.033149370163399194,-0.0011367469673500205,0.07847930343710084
8,0.1105277701022338,0.1105277701022338,0.1105277701022338,0.012134938159175422,-0.001136746967350017,0.027057157918327912
9,0.0,0.0,0.0,-0.037602558386833816,-0.05087424351335926,-0.022680338627681332
11,-0.05810575246949195,-0.05810575246949195,-0.05810575246949195,-0.07793781255524512,-0.11662253209102937,-0.03925309301946088
14,-0.24868748273004626,-0.24868748273004626,-0.24868748273004626,-0.14652796855128775,-0.185212688087072,-0.10784324901550352
19,-0.19342359767892126,-0.3868471953578425,0.0,-0.008685358812839425,-0.328898789219984,0.4493706813327535
20,-0.23242300987797943,-0.23242300987797943,-0.23242300987797943,-0.12616045112937957,-0.4941220708896693,0.3796437783693585
23,0.6892130486922418,-0.7184305056645601,2.7860696517412853,-0.3085312717980725,-0.6764928915583623,0.1972729577006656
27,-0.6454812140521928,-0.8842221608179188,-0.4067402672864669,0.3470688706232849,0.01779197039877939,0.8141883805862387
31,-1.1605415860735113,-1.1605415860735113,-1.1605415860735113,0.2498673714659703,-0.22309562989144543,0.8606729825618346
32,3.0845771144278666,3.0845771144278666,3.0845771144278666,0.19157398280806326,0.00013969232200783388,0.38300827329411885
34,-0.718430505664552,-1.436861011329104,0.0,0.19757691709562097,-0.13249363180067608,0.5276474659919181
36,0.3977461054027055,0.3977461054027055,0.3977461054027055,0.593826757953005,-0.004975669031064056,1.3567707085797562
38,-0.6154665426144037,-1.5473887814313378,0.3164556962025305,-0.3270400327137231,-0.9258424596977923,0.4359039179130282
39,0.8207076182134099,-0.5229517722254508,2.9850746268656803,-0.08191275693590278,-0.9258424596977923,1.0329188432861642
42,-1.5197568389057752,-1.5197568389057752,-1.5197568389057752,-0.3938849878944232,-1.2378146906563128,0.7209466123276436
45,0.5072058732245492,-1.436861011329104,2.9850746268656803,-0.35595664906384994,-1.1936035826154192,0.7525921819478969
46,-1.162115049389897,-1.162115049389897,-1.162115049389897,0.1963197377412276,-0.3725953177225696,0.8719951670225202
48,-0.42582484846153723,-1.3263332412268702,0.4746835443037957,0.42880603744119833,-0.30106695981939396,1.2654394085192862
50,3.5820895522387985,3.5820895522387985,3.5820895522387985,0.18920515016849068,-0.2900141828091688,0.6684244831461503
51,-0.3573253404059211,-1.162115049389897,0.4474643685780548,1.197747563031546,0.7185282300538862,1.6769668960092055
52,-0.6907985631389896,-1.3815971262779791,0.0,1.1950288510207507,0.7351073955692238,1.6549503064722777
53,3.88059701492538,3.88059701492538,3.88059701492538,0.6466586876763419,-0.23697582574431192,1.6350498089598404
55,-0.43941840851551284,-1.2434374136501827,0.36460059661915706,0.46943627302748947,-0.2532402985963692,1.296869452514193
57,0.8402387355167539,-1.278326554328881,3.482587064676612,0.6341123926821353,0.023079126659226512,1.3499022665678881
58,-1.2434374136501827,-1.2434374136501827,-1.2434374136501827,0.07914476054714595,-1.0072541475609982,1.2703002765181348
59,0.13258203513423814,0.0,0.26516407026847627,0.20680305279052086,-0.7187920542906893,1.2371547677345756
61,1.1057588542504335,-1.2710693561757451,3.482587064676612,0.18781766768733463,-0.7062878376498372,1.3167567577843293
62,0.1988730527013616,0.1988730527013616,0.1988730527013616,0.3235879739370843,-0.7132656657855768,1.595275198419568
64,0.7453118100008226,-1.2158054711246202,3.88059701492538,0.2970715669102366,-0.7132656657855768,1.542242384365873
65,-0.5645858824014344,-1.278326554328881,0.14915478952601235,-0.15066213264943978,-0.6856337232600176,0.6191430427209608
66,0.0,0.0,0.0,0.17273744223055038,-0.6955773758950874,1.2758858451160109
67,-1.1329096435479489,-1.1329096435479489,-1.1329096435479489,0.05532064985063878,-0.45241628167016346,0.5630575813714411
68,1.8158709271013123,0.14915478952601235,3.482587064676612,0.05602774499930516,-0.4756585826579601,0.5965177627067448
69,0.15822784810126525,0.0,0.3164556962025305,0.39433620271074754,-0.4756585826579601,1.2731346781296298
70,-0.5610504066581031,-1.3945380592678647,0.3164556962025305,0.6242326822986939,-0.24576210307001387,1.5030311577175763
71,1.691542288557213,0.0,3.383084577114426,0.20662823372207034,-0.502174989684806,0.8698048840227599
72,0.016572754391783084,0.016572754391783084,0.016572754391783084,0.29305566217303525,-0.8159460530200764,1.5826331477673299
73,-0.2721513157818061,-1.1329096435479489,0.3164556962025305,0.4369113131249089,-0.5053928715462506,1.5509875781470766
74,0.5903649903560898,-1.5688553166763524,3.88059701492538,0.026026799720462564,-0.693290080720056,0.8743706627241916
75,0.15822784810126525,0.15822784810126525,0.15822784810126525,0.3709709553097671,-0.6966046315984126,1.567573524781157
76,-0.3628802784650192,-0.9394860458690276,0.0,0.2754715571775334,-0.8535206691874858,1.504282385540651
77,1.741293532338306,0.0,3.482587064676612,0.3107223885177911,-0.7165940380157991,1.364978902953586
78,-0.7496483064429746,-1.9174898314933155,0.0,0.279076818897538,-0.7482396076360522,1.3333333333333328
79,0.7666191470573781,-0.8842221608179188,3.184079601990053,0.213054095178248,-0.9670826657487088,1.333333333333333
80,0.0,0.0,0.0,-0.026081698039827288,-1.1029792517613055,1.1940298507462674
81,-0.6929938970614695,-2.033701336432311,0.0,0.12149308174793697,-1.1610850042307996,1.7711442786069616
82,0.5456145662479296,-0.6794829300629825,2.7860696517412853,-0.10817030871630691,-1.1499681159850148,1.1343283582089514
83,-0.011774407504153062,-2.2080185938407872,2.8855721393034717,-0.1490988669434484,-1.5915718347531722,1.7512437810945247
84,-0.3816978052638418,-0.8286377195889949,0.0,0.11986914403050739,-1.3157025868065384,2.3681592039800976
85,-0.20464279113570738,-2.2080185938407872,3.0845771144278666,-0.00788793746607036,-1.6446520205498985,2.427860696517414
86,0.6518461578083099,-0.6543550966991414,3.0845771144278666,-0.2017607125182015,-1.6678943215376973,1.7874551294162138
87,-0.09317084123495943,-2.3242300987797826,3.0845771144278666,0.012791838493787608,-1.64757902133082,2.4043705523017866
88,-0.9811382827648089,-2.3242300987797826,-0.3164556962025305,-0.07860963866817039,-1.7173059242942146,2.3844700547893494
89,0.6910649497961039,-0.7270612185546068,3.0845771144278666,-0.3558050574873374,-2.1210078276737354,1.8805489821862604
90,-0.6616501769454973,-2.556653108657762,2.9850746268656803,-0.3175856707935191,-2.17911358014323,1.9004494796986977
91,-0.7341309362875257,-2.672864613596746,0.5649717514124213,-0.22157301521618084,-2.2139770316249274,2.600556539337214
92,0.09792609223413212,-2.614758861127254,3.184079601990053,-0.5560812505463575,-2.579895409645558,1.9836411164516412
93,-0.5010750048781174,-2.4985473561882703,3.184079601990053,-0.5150498521522392,-2.626380011621154,2.0831436040138276
94,-0.9814762268547794,-2.556653108657762,0.0,-0.5300614963641674,-2.6496223126089533,2.5671641791044792
95,-0.45649318497490604,-2.7890761185357413,3.482587064676612,-0.7070263642901063,-2.7135386403253974,2.5572139303482597
96,-0.8091891573471672,-2.7890761185357413,2.9850746268656803,-0.8839912322160451,-2.7774549680418423,2.547263681592041


==> graphs/unsloth_Llama-3.2-3B-Instruct_graph_data.csv <==
savings_percent,mean,min,max,mean_smooth,min_smooth,max_smooth
-11,0.0,0.0,0.0,0.017606888478420478,0.033515587600278354,0.0
-10,0.0,0.0,0.0,-0.001999835839726044,-0.007912608876024622,0.0
-9,-0.00478275339211634,-0.0239137669605817,0.0,-0.021606560157872542,-0.049340805352327564,0.0
-8,-0.01043285161302749,-0.03129855483908247,0.0,-0.02503553141629803,-0.07334360416130599,0.0
-7,-0.0928171957842189,-0.19149170496197368,0.0,0.04402500753129966,-0.07219517155511926,0.18974684395628094
-6,-0.017144856292127454,-0.12001399404489217,0.0,0.04498653128968091,-0.15380336780499182,0.24592686685458257
-5,0.34530269473798847,0.0057421630309337285,0.9487342197814049,0.06921539348018417,-0.13765146150089963,0.28773323364208
-4,2.4865399789932218e-05,-0.4319547482099447,0.28090011449150815,0.08357918295985013,-0.3373773237709685,0.5051264024202253
-3,0.11071145933948882,0.04946097668137855,0.2090318339374871,0.09009168627480528,-0.4279176366142732,0.5988745681655906
-2,-0.020998248385889078,-1.1901210163123184,1.086965843890727,0.02395248745050961,-0.5167039134139075,0.4901131279420571
-1,0.015417660282648312,-0.5727155582614154,0.4687408287268261,0.03504630974717982,-0.46963372830296823,0.5206066594754462
0,0.014606700616510093,-0.438189220967238,0.4049270186637372,0.0,0.0,0.0
1,0.055493976883140984,-0.1966038226552485,0.43336777215845373,-0.004729087844984109,-0.8522597493731212,0.5807334499290248
2,0.028713043247951653,-2.757923056833504,1.5765181824582495,-0.016006979120174136,-0.7459109969394986,0.4787909249649992
3,-0.1378768202551716,-0.29586708814820084,0.020113447637857645,-0.018355872685119234,-1.550173405715744,0.7457041549227994
4,-0.040971796093301836,-0.040971796093301836,-0.040971796093301836,-0.011018608012700541,-1.5655703502593026,0.7859814633576452
5,0.0028622327917846332,-4.459501264848466,1.7394931684527388,0.07338887787051873,-1.0585773168051884,0.7116968104359447
6,0.09218030024523444,-0.27358854537304145,0.634754314332682,-0.014132943859245642,-2.305181749116005,1.0440092219815642
8,0.4507504726640481,-0.22295788956293192,1.2050949178497472,0.0021040208914696046,-2.419743889457842,1.2817344846407153
9,-0.5754859289039936,-6.528889249702285,1.6816755053659558,0.007690116665196631,-1.5216850941560653,0.9399943932822517
10,0.04021302766027441,-0.61378249780249,1.1476545172024541,0.07984481819735934,-1.6150729255139677,1.178575048821591
11,0.0307927116604199,0.0307927116604199,0.0307927116604199,0.019625127248209473,-1.7180106304501097,1.0536182419856273
12,0.45295380790604806,-0.7405277021625545,1.827657592029379,-0.5085625837140141,-1.937179428486263,0.9556599954030014
13,0.14965201791829869,-0.7376464142436413,0.5803108836699284,-0.3481513820760278,-1.7661023451083016,1.0160371721607502
14,-3.2164244837151124,-7.624733239883051,1.1918842724528267,-0.34386354927556984,-2.0227645478947496,1.3652437573003
15,0.8422690358502061,0.24160291908731707,1.4495404009911985,-0.7889982271368735,-3.537566921992988,1.108790722659845
16,0.052231875662710356,-1.2525183022718207,1.7768256373581683,-0.6344326160660798,-3.2717844164703243,1.2434673525608306
17,-1.7727195814004713,-8.314539572653748,0.5453924188271045,0.07067654054963143,-1.976554799962991,1.4051831712851481
18,0.9224800732722673,0.5912661133696792,1.2536940331748556,0.028686572292895285,-1.960845946255072,1.2995817024745469
19,0.309121299363445,-1.1485851573463841,2.000463366074416,-0.639191755607265,-3.471339477645008,1.3903498613119758
20,0.632319194566525,0.32014718762691063,0.9215330569381918,-0.08848330906616653,-1.7873690557784923,1.6824521406241308
21,-3.2871597638380927,-8.804985959221497,2.2306664315453117,-0.3565702249308107,-2.236628229804761,1.6271421104657395
22,0.9808226513050228,0.10531253667882746,2.0059038153878803,-0.2683188510127681,-1.8885782502958788,1.4221881077764187
23,-0.41795450605095374,-1.6550297567616643,0.977143882382899,-0.1336745300735966,-1.7253134180628906,1.5328035463353635
24,0.7503781689536577,0.5916647401980282,0.9756933526278125,0.37788693502147314,-1.8050785909852367,1.4302480269990736
25,1.305540799262383,1.1364713487918503,1.474610249732916,0.31021283346129075,-1.719239946032664,1.1947402688038373
26,-0.7293524383627438,-9.203811823833227,1.7178888348638617,0.4990120571750501,-1.2938656419079826,1.1153597845620458
27,0.6424521435041105,0.5345057614416909,0.8283650244116986,0.2757307223056447,-3.3572680445465046,1.2433317244805475
28,0.5260416125178438,0.4718417638617461,0.5802414611739415,-0.06647138311098504,-3.813328125415915,1.1010643548785897
29,-0.36602850539336973,-9.725347272994586,1.6155530522203205,0.20104947405890183,-1.8708476327501975,0.9169977780619842
30,-0.4054697278207661,-1.1438290555552018,0.7632734017231276,0.2354805211685218,-1.9357455163404675,1.0725228930396757
31,0.608251847486691,0.5085906394953624,0.7975559507808339,-0.07744068317368695,-4.005513756150759,1.2897124173010432
32,0.8146073790522106,0.21001634349033976,1.6059905993001562,0.14004173355786304,-2.005061308006576,1.173565667020641
33,-1.0385644091932007,-9.876999435189717,1.666189082480779,0.26827079447786883,-1.736421186365729,1.075306906857914
34,0.7213835782643803,0.27691496772633506,1.034819300818308,-0.00022287154626049466,-3.8375698143400028,1.2530464197392985
35,0.23567557677926357,0.19937155264903328,0.27197960090949386,-0.25024368597347496,-4.155440419850095,1.0792972528499987
36,-0.7342164826339562,-9.997152500376009,1.6862535151877571,0.08996230230013078,-2.0735641796817683,0.9045692960933909
37,-0.43549669308386224,-1.3793366840601198,0.7372447648536561,-0.03103728471162119,-2.1342807435705726,0.7494932635555147
38,0.6624655321748286,0.5323817656519171,0.7925492986977402,-0.23954519288977089,-4.272630484888711,1.0488408354700327
39,0.11638564320562035,-0.02666785171768628,0.259439138128927,-0.07055821898376495,-2.4287449915773083,0.8515681298250385
40,-0.8068639641114852,-10.492377153941659,1.7687174604820846,-0.046136966937944626,-2.23755393694131,0.6634392858884286
41,0.1107183868960736,-0.7777250338189958,0.699889986962786,-0.36765852658163134,-4.5254298574890335,0.9152098019976473
42,-0.3133904328547604,-0.4233814108801264,-0.20339945482939448,-0.5520790459254248,-4.902035155527167,0.8909761068038449
43,-0.9451422660436053,-10.906997837086704,2.0514018792438344,-0.42680016207656307,-2.967934177482261,0.6965891244005907
44,-0.8057169535133474,-1.9096943419083536,0.13827066215991482,-1.504500356000657,-4.941843491222075,0.5749524144218893
45,-0.18046954486717626,-0.8218722637171253,0.7967825484658136,-1.3985102774787235,-5.260972147749525,0.9781939141841893
46,-5.277782582724398,-10.647271602518074,0.09170643706927883,-1.337699145459278,-3.5408086526646363,0.7298776665761657
47,0.21655995975490847,-2.019024693517375,1.8128080439821053,-1.2926419641573188,-3.3423819988569683,0.6525139503097578
48,-0.6410866059463775,-2.306180361662256,0.8098206412037166,-1.5674820067407695,-5.302012888504593,0.8917673073835637
49,-0.580431047003553,-0.9175610728700138,-0.24854791917212496,-0.6558119657643844,-3.687766650263275,0.9725450833252572
50,-1.5546697577844302,-10.620026711955251,1.993049333834844,-0.8885177172075023,-3.5177267611996124,0.4499807648293747
51,-0.7194323778424708,-2.5760404113114816,0.4955953167777461,-1.4946034249819875,-5.27532226063818,0.21896599818077345
52,-0.9469687974606797,-1.168825248199062,-0.8000135484973081,-1.2494304691121536,-5.172291134893641,0.799739502647875
53,-3.6715151448188044,-11.0941578588551,-0.34525319203928967,-1.1664615462962973,-3.597616128522166,0.34459597089123567
54,0.6454337323456152,-0.4024054441473172,2.655319603163384,-1.6915999116908012,-5.318724043979536,0.1372326815078267
55,-1.1398251437051476,-2.7466516800978726,-0.2826683249483539,-1.5378818287159832,-5.281023423519148,0.5596667676212306
56,-3.345124204814991,-11.181579988598331,-0.5412211301392992,-0.7735184000288305,-3.475832317443327,1.2344114113198799
57,-0.17837838258658947,-0.9803221458971204,1.3121568820697118,-1.3984061932077103,-5.637521307251709,0.6890780686661199
58,0.1503019986169597,-2.068202328475995,3.0284700264539577,-1.4639490946723144,-5.583262721138283,0.6026118881674803
59,-2.4790052335487847,-11.210850393189231,-0.07134711010541626,-0.7091467627564536,-3.6140952287624195,1.3487234051420924
60,-1.4675396510281686,-2.475358749530742,-0.7149992274415524,-0.9874717647307112,-4.136033208160105,1.0081572367513498
61,0.42888745476431467,-1.3357425267190095,3.189336454733762,-1.8457433777199896,-6.012813292324378,0.20914638423322537
62,-1.5700033924578778,-3.59001204288555,-0.3906739598840001,-1.2582911800825756,-4.055541696415419,0.7439795126767673
63,-4.141056066329435,-11.452102749297358,-0.966584236136667,-1.0103080374453648,-3.765742585463716,1.0416140027898866
64,0.4582557546382883,-1.4244924136444397,2.602818532112295,-1.6806027367900385,-5.785618549258613,0.2957354151601304
65,-0.22762393784211457,-1.026363194772225,0.7731732231240437,-1.464126372819355,-5.438452157948738,0.5376377505067219
66,-2.9225860419590552,-11.435122345693499,-0.5400564834150197,-0.7784248890325107,-3.5146096405088922,0.8718093811742811
67,-0.4876215726044597,-1.8541800863361755,0.8188377168489577,-1.420594873872417,-5.609593957292193,0.820738165193882
68,-0.7125486473952125,-1.832890162098124,0.7042739172011296,-1.7278363685819789,-5.824287426735825,0.38312194704043845
69,-2.752594169561244,-11.89941399756095,2.347462452210299,-1.3179437471385644,-4.014948421724263,0.6548312420467366
70,-1.7638314113899238,-2.099830541990387,-1.4149078676431746,-1.4273259199162116,-4.300071887241154,1.0311907483111273
71,-0.8731229347419825,-2.388427320635681,0.8184899916164713,-2.2227428435341454,-6.421468279453993,0.5416042524076081
72,-1.0345324364926967,-3.279797413920634,2.7006352481709124,-1.9256040533243561,-4.548432477301542,0.19141546612027452
73,-4.6896332654848845,-12.439872123162324,-1.743658562316467,-1.8895545152691013,-4.783104304777062,0.5412792668138957
74,-1.266900218512295,-2.534234986798687,0.5965185207736304,-2.316628520685063,-6.8283678730233826,0.8553434574888343
75,-1.58358372111365,-3.273189679367986,0.3344111358249322,-2.6052222315391367,-7.34602234199941,0.39513781897111055
76,-3.0084929618217924,-12.614745161867289,2.3888109449911648,-1.9504558088290296,-5.3688268983862315,0.7452867906543159
77,-2.4775009907630636,-5.8680697588007735,0.3996070555822929,-2.314407737263216,-7.404191981100155,1.1089748939785413
78,-1.415801151934349,-2.55389490509643,0.007086296099559757,-2.718268864467835,-8.062552004137496,0.6301704335108786
79,-3.086659860683226,-12.711060400368302,2.414959037394759,-2.416674554124305,-6.163809794580833,0.24472150750106786
80,-3.602889357136747,-6.5649897945547,-2.059611166513382,-2.6732296334150805,-7.637334604004279,0.043431714807489974
81,-1.5005214101041442,-3.121034114083961,0.4615663149421097,-2.744041188034954,-7.903551929542545,0.4222924198885184
82,-3.760276387216938,-13.235693805918011,-0.6068419078855963,-2.7154163321881426,-6.809921759524574,-0.04436486346508861
83,-1.7698589250337184,-3.8849815327877653,1.901389821504703,-2.8827374013226312,-8.183358827814196,0.13305553498343603
84,-2.943535581449169,-7.242909550278442,0.08167262062672237,-2.9747692189535804,-8.37054881894808,0.3527192985201083
85,-4.439494702809189,-13.432175136002808,-1.1725091742707587,-2.9039061670358,-7.279386874662477,0.4596715990991111
86,-1.9606804982588906,-4.056984069753382,1.5598851326254717,-3.4092766982336213,-9.207309378707668,-0.2522713662085423
87,-3.4059611276280335,-7.779884084489995,-0.07208040499058241,-3.472061391966972,-8.675127184912903,-0.7851622855270413
88,-4.296711581022827,-13.524594053013725,-1.6583250050335647,-3.1611353797769306,-7.733292367839507,-0.2632816113689368
89,-3.2574590501159197,-4.5819985813046165,-2.5827819759657724,-3.6867288739428714,-9.673964447499198,-1.0210579712539518
90,-2.884864641858984,-8.72300105063582,1.4368941965197641,-3.7070947080580834,-8.819545690242022,-1.7081999498966547
91,-4.588647969088593,-13.760344468051855,-2.2289966667996044,-3.137815362580926,-7.030293158535898,-1.1192659292847242
92,-3.507790298204097,-3.507790298204097,-3.507790298204097,-3.7264563905242944,-8.931735232294644,-1.161659177388283
93,-1.4503148536370378,-4.578331394483105,1.2863450980260867,-4.075782988573894,-9.086775504830273,-1.6564534835063802
94,-6.200664189832764,-14.089208950098357,-2.794748216483566,-4.425109586623495,-9.241815777365904,-2.151247789624477


==> graphs/unsloth_Llama-3.3-70B-Instruct_graph_data.csv <==
savings_percent,mean,min,max,mean_smooth,min_smooth,max_smooth
-7,-0.056893602548723256,-0.056893602548723256,-0.056893602548723256,-0.0639043873522608,-0.05825362006341763,-0.07188945177866375
-6,-0.0852224939147848,-0.13448172000305778,-0.03596326782651183,-0.012999837561578416,-0.039702446205108335,0.013702771081951656
-5,0.21661926817215452,0.21661926817215452,0.21661926817215452,0.03790471222910393,-0.021151272346799074,0.09929499394256693
-3,-0.07999502002084596,-0.19924342819132662,0.03925338814963471,0.11335242060396016,0.054296436028057136,0.17474270231742314
-2,0.19501540945771922,0.0682431208369577,0.3334591837662806,0.12896256369585604,0.060367958232214775,0.20508849781094374
-1,0.32034493932555796,0.32034493932555796,0.32034493932555796,0.10661472205960573,0.025450296134875712,0.20062734082742129
0,-0.007171778455305325,-0.10412410898226962,0.11576570964109097,0.0,0.0,0.0
1,0.10488005999090284,0.042030957685459114,0.19431348325454242,0.21206931951955016,0.013479864237464743,0.6286978933435379
2,0.09427092640067859,0.058309695759486156,0.15679746729091354,0.19242174828011277,-0.04180910483264433,0.6553342638149862
3,0.548022450335917,-0.2491621626009099,2.356267867205585,0.21336905699867736,-0.030931062086786365,0.7008240082111715
4,0.22210708312837082,0.043900093975012544,0.4535267916827995,0.15350574934853461,-0.16710306907436318,0.7119525357068237
5,0.09756476513751769,-0.04973389525297972,0.34321443162201787,0.2425061061707822,-0.19008567909793106,1.2077386900724054
6,-0.1944364782598108,-0.6388290772524252,0.24995612073280357,0.16947342596673853,-0.1590532177976198,0.8532803889725844
7,0.5392727105119166,-0.05660335435835306,2.635728239118823,0.14695866162824434,-0.1871538994552806,0.8257089980730428
8,0.18285904931569863,-0.09399985609935349,0.5839763617064792,0.29390389455765425,-0.3420639851384463,1.4034641213249421
9,0.1095332614358997,-0.0966033143132919,0.3156698371850913,0.383152805392744,-0.194041074055853,1.4355957163265867
10,0.8322909297845673,-0.8242843236688083,3.2319900478815153,0.27149873504178906,-0.2464671899274507,1.001033926622175
11,0.25180807591563814,0.10128547816054159,0.4106140957410266,0.4062194581713919,-0.42113852592502365,1.484741421741612
12,-0.018997641242858233,-0.31873393371634157,0.4629192905967642,0.4635267578922593,-0.37188495492740675,1.5559719803418282
13,0.8564626649637128,-0.9673565360872185,3.0025138373036633,0.3094538246120421,-0.27372614601482126,1.0592157117407532
14,0.3960697600402371,0.1496645406747926,0.671822630186174,0.38195840519516056,-0.5494046901026992,1.5774967604218337
15,0.0619262633834809,-0.3334902791058805,0.7482087048761381,0.47548328745949453,-0.4591343113584021,1.6368033021296577
16,0.6143309788312303,-1.2771072422788488,3.002019339146431,0.44520725061736255,-0.2944727004191898,1.5990682897707404
17,0.4486267700788122,0.1326179600051443,0.7594519991358839,0.35625523183312174,-0.5803363309371186,1.66146366292485
18,0.7050824807530528,-0.14404848139115675,2.813838775509076,0.4045283370894468,-0.5703707815644707,1.704099142536119
19,-0.0486903338809669,-1.2796536119148523,0.9837994959567223,0.405894725129626,-0.36291404394971005,1.6733677633154735
20,0.3032917896651058,-0.28366253224264076,0.9613861029324824,0.30164010674812125,-0.6829294696373274,1.7214195704873587
21,0.6211629190321267,-0.23982355420504495,2.8483624430432046,0.22012582663322972,-0.6916308319018587,1.3687729255660699
22,-0.07264632182871186,-1.4674591684329428,0.9997110349953108,0.3015101518698895,-0.39770852871974316,1.3049880484246372
23,0.29751108017859496,-0.18755529271381333,1.05060555090263,0.2768414371937786,-0.645667881746812,1.6233795758310536
24,0.35823129230233214,0.1899579039957259,0.6648751102495598,0.1887557808537692,-0.6572965896783378,1.2670298840105387
25,0.1799482162845513,-1.523459297377986,2.553343739964563,0.48411991829518297,-0.35831501337178817,1.6232676805428583
26,0.1807346373320797,-0.2979670938626736,1.0666139839406317,0.4231078981361276,-0.6219260482095567,1.6071596570604214
27,1.4041743653783572,0.027448713099805976,2.7809000176569083,0.34164133765843874,-0.8077361041589184,1.536789725097083
28,-0.007549020616681751,-1.5056104669026564,0.9700654334904466,0.5779222832704141,-0.5254438347884384,1.6165806452157097
29,-0.04910151008611231,-0.7390923757510827,0.31302545043286706,0.5445081274067114,-0.7445558305510023,1.5717824672147767
30,1.3613529443444286,-0.11199795052558562,2.9522983405576966,0.2328842369930876,-0.885529304387217,1.053386324843511
31,0.01366385801356577,-1.3935270726754934,0.8426230939359665,0.505882320965101,-0.6193605454088776,1.4422132270920285
32,-0.1539450866897621,-0.6774186560812677,0.18891930580057797,0.48055261969262963,-0.7466472636359271,1.5148457663068626
33,1.3574413992433854,-0.1747666720109593,2.914199944733036,0.174561748005008,-0.8936205626867464,0.9580092833656637
34,-0.17575001644846894,-1.3755259668863307,0.676188146507038,0.3113739565133199,-0.7078234173994534,1.3400005913753907
35,-0.16860141409368015,-0.8468644457796816,0.16811592585170054,0.2963675760418024,-0.8142841889161936,1.3969077497282727
36,0.6977249005551258,-0.4645413462390283,2.7525796339846025,-0.02248160590682692,-0.953692958416406,0.8257756765552298
37,-0.22897698904734967,-1.2097225136649687,0.4734550975649886,0.0742901716551818,-0.8154278613506161,1.240747556772389
38,-0.23680451049976176,-0.8718105195120223,0.05853957886782019,0.08725770376840021,-0.7602816334890751,1.2588093403640088
39,0.30810887136157483,-0.6842004815573806,2.751047547592834,-0.1010503692080609,-0.9398098788761711,0.8044399237121931
40,-0.10376375352758808,-0.5711333064719762,0.25842484380980046,0.015867422820170778,-0.834019600869714,1.1925867091168743
41,-0.24381546432718,-1.362182573174508,0.4807325507255225,0.07446238360112853,-0.6545329986545859,1.1982224123925973
42,0.35561197109380893,-0.6807711236326839,2.4141890245883957,-0.05129001596602195,-0.7850227605721594,0.7190935142099321
43,0.0561702934050271,0.025622491563618455,0.08671809524643574,0.031199688558717513,-0.7969541449736195,1.1460605892563422
44,-0.3206531264741778,-1.3366492911452479,0.35540305667950634,0.08168812077383603,-0.5227922909890355,1.0516394184609203
45,0.30868476909610937,-0.6307902284792772,2.3932602190418524,-0.10485940169038908,-0.6665353984251741,0.5933178365989493
46,0.008626696748412677,0.008626696748412677,0.008626696748412677,-0.07351802807621752,-0.8485031794154476,1.0882131134081228
47,-0.5771256412273169,-1.3994866608133767,0.1225811152785396,-0.00235910928277272,-0.6177667348716679,1.0629200655177102
48,0.212877161475885,-0.8842164133877503,2.561194479292304,-0.16515550213606983,-0.7039773721554586,0.6351027268452889
49,0.035141467493046384,-0.18296706842634824,0.2289378172274438,-0.2183678407595614,-0.9394824081967261,1.1546155141745902
50,-0.5052971951703764,-1.0618434148982314,0.254173525679745,-0.13584444635633391,-0.74052282389881,1.1557214142115724
51,-0.25743499636904527,-1.1688984834579246,2.6061906333949203,-0.2978758157355931,-0.846767588495525,0.6729415818692557
52,-0.16450866921117932,-0.4046887393237963,0.1281106154634506,-0.3958508080564864,-1.0810741005379998,1.1546944963607624
53,-0.5972796854204108,-1.4154402363713257,0.14729531758071887,-0.32438829193901325,-0.9834527332285679,1.1594132610618235
54,-0.4547334941114209,-1.3544996286387225,2.6377023896849794,-0.436710486380948,-1.076262104881121,0.5812941078912915
55,-0.1479846145830103,-0.5737365783510706,0.27776734918505,-0.5086105039189456,-1.3310071589852588,1.0549883923877834
56,-0.8190459685787191,-1.6329453417206916,-0.284405132457741,-0.5653841360088069,-1.2241486808849371,0.8492997596976963
57,-0.5240087569011673,-1.6784140098444846,2.496582037945912,-0.6093895960310314,-1.2451697113844495,0.3492781354972292
58,-0.8811478458697173,-0.8811478458697173,-0.8811478458697173,-0.6573308544955185,-1.337982341800409,0.7755843931293429
59,-0.6747607942225436,-1.4596047811362847,0.13759426868264266,-0.7329720327970679,-1.3584999740499066,0.7059645487751403
60,-0.38769090690544583,-1.0377997304308682,2.4092986373456196,-0.7659020905565452,-1.3157477011159229,0.20290565284705683
61,-1.1972518600864657,-1.7355335029681802,-0.6325043542287543,-0.7694033918927046,-1.3563359989881856,0.26596328170510297
62,-0.6886590456985549,-1.4646526451745658,-0.018712441694506317,-0.754307618267442,-1.3543948309763005,0.676966852953647
63,-0.8986543525505135,-1.0840893352310297,-0.5658597015794866,-0.8331935585563843,-1.4739163240797848,0.20895355954630118
64,-0.5992819260962302,-1.44989894107686,2.192612124925363,-0.7867358781537668,-1.3646789155260017,0.22126489589111092
65,-0.7821206083501583,-1.6354071959482903,0.06923217030889035,-0.7998807823210573,-1.39272882767666,0.6545393057390448
66,-0.9649634580733777,-1.1893464601992643,-0.5709476725047056,-0.8572548110348681,-1.5480611512470681,0.7674229024524782
67,-0.7543835665350076,-1.604902205927858,2.147659607545164,-0.9108622134359214,-1.4912014646188163,0.24942243154290034
68,-1.1855244961195677,-1.8607509530830697,-0.001441718012319783,-0.9012020805767034,-1.4999458154808316,0.6877294079670507
69,-0.8673189381014971,-1.1656005079356004,-0.3973902296225271,-1.0369702529010718,-1.6454745385775282,0.5192220807019541
70,-0.733819944054068,-1.6791289502583664,2.260767052429643,-1.1196597398410137,-1.6845390325794254,0.0007971470888873955
71,-1.643804319695219,-1.9169900756827478,-1.413484308830189,-0.997732153520069,-1.6603759888719656,0.46068857733634344
72,-1.1678310012347182,-1.8002246759373446,-0.4444650605201706,-1.1393891592023915,-1.9002767528036926,0.3669151227015818
73,-0.5758865645148438,-1.7399357345457698,2.2980154332249616,-1.232520101371362,-1.9622428370762877,-0.1748332114111315
74,-1.5756039665131094,-2.365104327594237,-0.8662575027963354,-1.0005133248490692,-1.8895981801252075,0.5098452426273149
75,-1.1994746548989215,-1.9889593716213398,-0.4479746181339248,-1.0776953449516418,-2.0716800732669016,0.5158090511821406
76,-0.48377043708375345,-1.553766790927348,2.0099079613620443,-1.2710886837642954,-2.199372565388792,-0.14981543684258802
77,-1.5537411017475824,-2.710634141645817,-0.4146460177460425,-1.1228295422124759,-2.0934373865487954,0.4082084714334706
78,-1.5428532585781118,-2.3783981951552216,-1.0301070068986822,-1.2385914152982038,-2.27457877698233,0.4088805424395513
79,-0.8343082587540115,-1.8354284333942532,1.9238620385839587,-1.5287006426331748,-2.447734555835003,-0.28833405977003346
80,-1.7782840203275607,-2.894666323789013,-0.44461426310352115,-1.4016987766742264,-2.2911495033385765,0.15442272813685468
81,-1.9343165737586092,-2.419545685190712,-1.4761650496858807,-1.532954100097109,-2.464365747086946,0.030109019448986418
82,-0.9187317719528407,-1.9277088791636858,1.799137921788399,-1.633442002938656,-2.4960020532841036,-0.43835642367430816
83,-2.199129875692525,-3.244479413897067,-1.6516755503380234,-1.5174193557653977,-2.333325941841869,0.004325861379454232
84,-1.3367477729617454,-1.9936099643800438,-0.4184651770325153,-1.6205859016756923,-2.531487000333795,-0.08577157784777556
85,-1.1981707844612692,-2.081285766577838,1.7687971621652916,-1.8044719885052254,-2.6403025770470574,-0.5336355863520452
86,-2.450149303310082,-3.4103509776503422,-1.9266522458220297,-1.6736486747248236,-2.482324204283826,0.03150358397787101
87,-1.8381622061005072,-2.4717867627299985,-0.4401821207329504,-1.9124233365277425,-2.8449693379112095,0.008383172908561165
88,-1.5450133067905159,-2.4545875500809107,1.174020301311559,-2.144638829176353,-2.9444425145744675,-0.7066216106463213
89,-2.5306210819763404,-3.806835632516961,-0.5340672323790648,-1.9921662531082267,-2.7463219996610624,-0.11897810624645647
90,-2.359248247704323,-2.5786516498941285,-1.806226755609122,-2.1171238713523213,-2.8831090679628435,-0.1683993520359979
91,-1.6877864229694484,-2.4197484030833163,1.0115652761772957,-2.2674248910296506,-2.9086987319996815,-0.8053036003161556
92,-2.4629502973209796,-3.1557221042389054,-0.6872883496806574,-2.266531270453583,-2.8945604392241107,-0.854557989090077
93,-2.2965184051771645,-2.5825358702650982,-2.010500940089231,-2.36078541495269,-3.142337689691285,-0.951587094844639
94,-2.526152979096003,-3.7361441686391084,-0.7803391762486703,-2.4550395594517975,-3.3901149401584587,-1.0486162005992012


==> graphs/unsloth_Meta-Llama-3.1-8B-Instruct_graph_data.csv <==
savings_percent,mean,min,max,mean_smooth,min_smooth,max_smooth
-11,0.0,0.0,0.0,0.008148152546368921,0.03259261018547573,0.0
-10,0.0,0.0,0.0,-0.004737743747038215,-0.014126607383738658,0.0
-9,0.0,0.0,0.0,-0.017623640040445337,-0.060845824952953015,0.0
-8,-0.04737743747038201,-0.14126607383738632,0.0,0.003691344087602553,-0.060845824952953015,0.12788990476828735
-7,-0.0407407627318447,-0.1629630509273788,0.0,0.06622251101212205,-0.0828582978487891,0.34789109481324826
-6,0.10657492064023949,0.0,0.6394495238414369,0.06698972293559552,-0.1665628862544728,0.44264910487953957
-5,0.3126558346225976,-0.11006236447918044,1.1000059502248047,0.15475862243467173,-0.20134744786449765,0.6624563430967547
-4,0.0038360596173672434,-0.4185229420284186,0.4737900503314566,0.3170881308868688,-0.16792016384661496,1.019900418139851
-3,0.3914670600249991,-0.31518888188751054,1.099036191086076,0.3145711912101006,-0.27143576532306607,1.0025540432184408
-2,0.7709067795291411,0.004173369162034691,1.7872203752154827,0.3718554142331205,-0.31538832755862534,1.0867479349951419
-1,0.09399022225639819,-0.5175780073822557,0.5527176492343842,0.34773186802093486,-0.2709443251893661,0.9845378423878505
0,0.5990769497376973,-0.32982517565697705,1.5209754091083105,0.0,0.0,0.0
1,-0.11678167144356107,-0.19630293018212225,-0.03726041270499989,0.38430193056485507,-0.3023503860900889,1.1901151211009369
2,0.630448232198027,0.024154513792155753,1.8179972042231003,0.2568705267545547,-0.35830460734896163,1.0217746952713427
3,0.7147759200757141,-0.49220033102124583,2.0961457556438914,0.21786916104958337,-0.32702094031129714,0.9703968437617843
4,-0.5431667967951038,-0.7973491136766193,-0.2889844799135884,0.4662842918191129,-0.27052877749959536,1.5450907187341407
5,0.4040701212128407,-0.17340684046865407,1.2640861515605186,0.32143590434014035,-0.3847162973079711,1.253330412860731
6,1.125293982404087,0.08615788387638654,2.836208962156784,0.12144677097903994,-0.45160145467447677,0.8692744074211118
7,-0.09379370519683616,-0.5467830852497232,0.35919567485605086,0.3955822121372205,-0.29639261506224585,1.546316939363214
8,-0.2851697467297882,-0.8266261178537746,0.1758657284457943,0.4881981885232849,-0.3347002653381327,1.7963132182597583
9,0.8275104089957996,-0.021304915615464163,3.096228179796923,0.34785782822804345,-0.26721340592783416,1.3137898620139774
10,0.8671500031431628,-0.36494509184808815,2.5140675460432407,0.5009941320109866,-0.40604947241349443,1.898989435899613
11,0.4235921809278791,0.4235921809278791,0.4235921809278791,0.750448762302282,-0.25684473232859106,2.4402465707258854
12,0.6718878137178802,-1.2409634176780246,3.28519354428423,0.5224636434579801,-0.31506678625064033,1.758517897721359
13,0.9621034047266889,-0.08060241742925764,2.8821514025771564,0.5527496458715311,-0.2072783444702865,1.941288966709282
14,-0.31241518522571016,-0.31241518522571016,-0.31241518522571016,0.6530821628735406,-0.43879751780141085,2.493391448960807
15,1.0185800152109177,0.17399711705368057,3.4279228909828574,0.4727781020991694,-0.5229057932107335,2.013993883220239
16,0.9252547659379275,-0.7340036857277427,3.1841045921855047,0.3351839681240047,-0.5088160554173289,1.5260180284320253
17,-0.2296324901539768,-1.6615047947246386,0.8882057155813878,0.5663188310194268,-0.7473933389410441,2.168806443852807
18,0.2741327348508655,-0.010153728462233579,0.4422721286360884,0.5805878338323391,-0.7562935422038841,2.0299435895309292
19,0.8432591292514008,-1.5053016028442867,2.9015268918782007,0.3838629831798344,-0.9094370598896219,1.5769173211476062
20,1.0899250292754792,0.12949610073948048,2.7336086193734657,0.5792806741002026,-0.8638569991481337,2.022161134092131
21,-0.058369487324596125,-1.4997212741564316,0.9189732502688888,0.7900540837034523,-0.8811311000690081,2.574255690245983
22,0.7474559644478643,-1.4336044910171974,3.114424780304014,0.6638876533474029,-0.888473686332369,2.3438885953523503
23,1.3279997828671142,-0.09652423306660586,3.20274490940535,0.5482683453168512,-0.8479905557037706,1.9355159163502513
24,0.21242697747115313,-1.5420145341610907,1.7496914174100344,0.6872401603986145,-0.8884112324268348,2.3754177154503275
25,0.5118284891227209,0.3319117538824718,0.69174522436297,0.8762586772376895,-0.6147866185255553,2.5090628099311987
26,0.6364895880842206,-1.701824657771753,3.118482245769272,0.552732198722701,-0.9090339885557494,2.066213000810513
27,1.6925485486432392,-0.06548142151079929,3.78265025270837,0.44511115811057295,-1.0236078038447363,1.8600832707037822
28,-0.2896326097078286,-1.5677610832175768,0.9884958638019196,0.6135793393462391,-1.2486618360268729,2.5391490707491924
29,-0.32567822558948706,-2.114883610606025,0.7190427668763809,0.6040920043508914,-1.2039498555433394,2.4728656730403826
30,1.3541693953010518,-0.7933584070282107,4.087074224590022,0.4283598459950221,-1.106749528842154,1.9577866828452404
31,0.5890529131074821,-1.478264755354086,2.7870652572252244,0.5371218185717427,-1.2754586776555739,2.294707258156905
32,0.8138877568638925,0.4205202119951275,1.2072553017326575,0.8727675663266622,-1.1921970371455624,2.930139523403761
33,0.25417725317577433,-2.411306827284676,2.6730987403602433,0.6954114722393843,-0.9912186125160628,2.2790526375648543
34,1.3525505131851105,-1.6985754080559683,3.8962040931106627,0.5676529054598654,-1.2201142753257246,2.3087659708209016
35,0.4673889248646625,0.21153371611928834,0.831639795395486,0.5771711899260901,-1.5892916513858237,2.804528174135668
36,-0.04973992079011266,-2.622743069402395,2.93563192350546,0.8704727605557008,-1.022239190241199,2.8059489075822004
37,0.8614791791950164,-1.42536666830537,3.686066318306492,0.6593596246776587,-0.6774989824957376,2.1520429568332435
38,1.7206851063238284,0.42395547843845033,2.680202407592904,0.613807532768944,-1.3024364222543632,2.6265692388445743
39,0.2969848337948999,0.025125630671338002,0.6266743393658782,0.8551724377694552,-1.0991851339605625,2.722465674241925
40,0.2396284653210884,-2.9131534826738417,3.2042712054521387,0.733533493880366,-0.7704551089765579,2.0429095031575244
41,1.1570846042124439,-1.6064866279333907,3.415114100492217,0.3639102924279912,-1.0724300145822823,1.723030109162016
42,0.25328445974957015,0.21828345661465404,0.2882854628844863,0.46968160454090124,-1.673142452455179,2.367531736423995
43,-0.12743090093804604,-1.0859190495901716,1.0808054376153615,0.5643389574090026,-1.1595398367348144,2.2626882672248474
44,0.8258413943594506,-2.9784365586931467,3.8491824756757733,0.25789066281897743,-1.1076840980438503,1.6671808458367696
45,0.7129152296615955,-0.34514040407201774,2.6800538594564034,0.1313107732030286,-1.782532577041035,2.1277669949725513
46,-0.3751568687376828,-1.3472079344785701,0.4375769935518246,0.5068020492737116,-1.6294693595281462,2.717127696923642
47,-0.37961498833017404,-3.1559589383712705,2.5912162085633956,0.3624964856190828,-1.1320820028241427,2.01045375932416
48,1.75002547941537,-0.32060296202572797,4.027608947370815,-8.538507914016696e-05,-1.689503121106617,1.5844449800707356
49,0.10431357608630588,-0.49149977517312715,0.31581278767836346,0.17498961747249167,-1.906040993934941,1.949061171969591
50,-1.0999941238295203,-3.1322459954843915,0.5500099631892805,0.4726517462676159,-1.413361560271062,2.229077901098791
51,0.5002181440204769,-2.429897298620188,2.2606579530461013,-0.06462675169950592,-1.8866277199117618,1.458107043818244
52,1.1086956556454477,-0.6925617700518768,3.991299854209396,-0.378872289657512,-2.326009820151167,1.5172656955060204
53,-0.93636701042024,-2.686933760229227,0.17275466096807926,0.06528447861483429,-1.9095701833757048,2.1926559929856335
54,-1.4669141137037247,-2.688410276370152,0.6116060461172466,-0.24771805491621163,-1.8861117325063534,1.6297898030289675
55,1.1207897175322117,-1.050047811607082,3.926961450587348,-0.8438150166209191,-2.5084002694933343,0.7897364219593246
56,-1.0647945236347531,-2.3126050442734316,-0.5536729967372296,-0.6495097483780811,-2.4864981800657295,1.226197622764131
57,-1.871789152878091,-3.804004454986782,-0.2089670511388203,-0.17931160244591487,-2.1221911336876604,1.8987031887229615
58,0.035159330793951615,-2.577423313091203,2.3550606649921106,-0.7466542617985454,-2.5449442843846164,1.0634978275365792
59,0.8840766159571064,-0.8668750444798053,3.9741338759113995,-0.5922860569731971,-2.8221299849346844,1.5821176750099077
60,-1.7159235792309422,-3.1638135650918624,-0.2490653553445638,-0.19073568071324354,-2.649349832636144,2.3573256713831428
61,-0.2929534995080113,-3.698533547023772,2.039426240629414,-0.5535945061905784,-2.7967214169710712,1.834993921758873
62,0.135962728421678,-2.940103693494079,3.667072930727356,-0.7852013647029275,-2.8485353083380245,1.1557729761976516
63,-1.7791347965927233,-3.314281234765841,-0.256598083129239,-0.5640393019015777,-3.0483022750035556,1.6307493991388127
64,-0.2739576766046396,-1.1259445013145706,0.5780291481052914,-0.6641766144647092,-3.0053995553140185,1.9390850186891333
65,-0.6101132652241924,-4.162648398419519,2.125816759361243,-0.8751880021304073,-2.601197658596565,1.0218515905622998
66,-0.7936400623236691,-3.4840199485760843,3.5811043383810173,-0.5874224902218992,-2.245515190576806,1.4984777450989692
67,-0.9190942099068132,-0.9190942099068132,-0.9190942099068132,-0.8664454761623682,-2.8965113287727644,2.173168995545894
68,-0.3403072370501819,-1.5358688946670445,2.126532689554109,-0.9128853152284848,-2.339852295071487,1.6354777360406558
69,-1.6690726063069852,-4.380925192294364,3.9514854003399167,-0.817090606450411,-1.9853384023206055,1.331679375870571
70,-0.8423124605547754,-1.3793532299131317,-0.5626395381649494,-1.2298885044259913,-2.7475930013557575,1.3084031832034082
71,-0.3146665184333002,-1.711450484821676,2.062112537530592,-1.345631675147294,-3.1426618588615067,1.1042438145288833
72,-2.9830836997847148,-4.730367205082575,-1.0354751732426257,-1.023488821579008,-2.6766861683749443,1.0971147471148077
73,-0.9190230906566964,-3.5112131821957897,1.1057358461814841,-1.0734196489955667,-3.1117793989926508,1.5883712222997086
74,-0.058358338465553994,-2.0510467398615515,3.9158400632695387,-1.5393767534687512,-3.8332843072378773,1.2299098334280356
75,-1.091966597637569,-3.5548193830016652,1.8936428377595564,-0.9407544098007418,-3.283305588661565,2.215357892170786
76,-2.6444520407992234,-5.318975026047811,0.26980559317222524,-0.8031556459841387,-2.854746628100763,2.423264496458176
77,0.010028018555332826,-1.980473612201011,3.891765120471127,-1.3710072540146219,-3.4099230599572716,1.4357375248195745
78,-0.23102927157368008,-1.3684183793917801,2.1452688676184346,-1.5565739979674698,-3.817880633266376,1.1566535370311977
79,-2.897616378617972,-4.826928899144094,-1.0217947949234696,-0.9698003465164664,-3.2002164376746314,1.878369681733381
80,-2.0198003174018084,-5.594607249547187,0.4982228988176722,-1.5710233712612074,-3.8583823129173167,0.8546481863928035
81,0.2894162164557945,-2.2306540480890877,3.8783863166831427,-2.0995693107507396,-4.733187593307417,0.5246671888198088
82,-2.9960871051683724,-5.271302988414439,-1.2268423562317614,-1.6447555166046808,-4.3116508003676675,1.4588645743365507
83,-2.873758969021341,-5.742444781342282,0.4953638797534605,-1.6958303447850267,-4.282955160187257,1.702600060787486
84,-0.6235474078876785,-2.7192449344453444,3.649192132660241,-2.3931346598630716,-4.923683641107024,0.654625141590022
85,-2.275174458303537,-5.451129048645132,1.7169003310723494,-2.1611228249022414,-5.1155055877610485,1.5365534309511177
86,-3.197105358934431,-5.434296452687926,-1.3614882793041791,-2.103738251897022,-5.069746760683252,1.7812454708641865
87,-1.836027930364222,-6.230412721684564,3.182799090573719,-2.7978610107970434,-5.692953354261494,0.43360962646884815
88,-2.5868361039952426,-5.5136506459532955,1.7188240793188048,-2.9909357332563893,-5.962461660655974,-0.12225399841568671
89,-4.094161202387788,-5.835277902336555,-3.0889870893164533,-2.839977054992669,-6.158800233680569,0.7508562991525227
90,-3.2405480706002656,-6.798670580617534,-1.062417793350325,-3.2558235859102913,-5.695769806334123,-0.6687556359526882
91,-2.4423119676158285,-6.415989317810898,3.004063208536869,-3.208682562961733,-5.18087786856122,-1.3712058617452865
92,-3.9152605849523363,-3.9152605849523363,-3.9152605849523363,-3.3561555267955687,-5.465430700663845,-1.2187339620975486
93,-2.351130989252448,-2.939190957088781,-1.7934270496441886,-3.66523301915057,-5.209625161038058,-1.951324947461142
94,-4.83152602155697,-7.258042062849676,-2.326627591077762,-3.974310511505573,-4.953819621412275,-2.683915932824735

